QMRNet: Quality Metric Regression for EO Image Quality Assessment and Super-Resolution

Latest advances in Super-Resolution (SR) have been tested with general purpose images such as faces, landscapes and objects, mainly unused for the task of super-resolving Earth Observation (EO) images. In this research paper, we benchmark state-of-the-art SR algorithms for distinct EO datasets using both Full-Reference and No-Reference Image Quality Assessment (IQA) metrics. We also propose a novel Quality Metric Regression Network (QMRNet) that is able to predict quality (as a No-Reference metric) by training on any property of the image (i.e. its resolution, its distortions...) and also able to optimize SR algorithms for a specific metric objective. This work is part of the implementation of the framework IQUAFLOW which has been developed for evaluating image quality, detection and classification of objects as well as image compression in EO use cases. We integrated our experimentation and tested our QMRNet algorithm on predicting features like blur, sharpness, snr, rer and ground sampling distance (GSD) and obtain validation medRs below 1.0 (out of N=50) and recall rates above 95\%. Overall benchmark shows promising results for LIIF, CAR and MSRN and also the potential use of QMRNet as Loss for optimizing SR predictions. Due to its simplicity, QMRNet could also be used for other use cases and image domains, as its architecture and data processing is fully scalable.

==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,27.931578947368426,0.4704999999999997,1.5447368421052632,0.5999999999999962,0.8794868421052631
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,27.18947368421053,0.5126052631578958,1.9118421052631576,0.5999999999999962,0.8960921052631585
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,27.934210526315788,0.4863684210526315,1.7046052631578947,0.5999999999999962,0.8838552631578948
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.453526315789473,1.4203947368421053,0.5999999999999962,0.8728157894736839
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.684210526315788,0.4558684210526309,1.3019736842105265,0.5999999999999962,0.873802631578947
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.48684210526316,0.4737368421052632,1.3907894736842106,0.5999999999999962,0.88175
7,test-ds#LR_x2_rpost,LR_x2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,20.87915329855292,28.523521634353898
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,16.925826815943243,25.425241428466688
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,18.265429554398544,24.975705998203374
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,21.912399015301098,30.974781298204405
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,22.71293686523969,31.513011903422385
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,35.22742598628528,42.66118370850222
7,test-ds#LR_x2_rpost,LR_x2_rpost,20.788251779971652,28.81386116855867


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,1.0,27.931578947368422,0.4704999999999997,1.5447368421052632,0.5999999999999962,0.8794868421052631
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,1.0,27.189473684210526,0.5126052631578958,1.9118421052631578,0.5999999999999962,0.8960921052631585
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,1.0,27.93421052631579,0.4863684210526315,1.7046052631578947,0.5999999999999962,0.8838552631578948
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,1.0,28.121052631578948,0.453526315789473,1.4203947368421053,0.5999999999999962,0.8728157894736839
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,1.0,28.68421052631579,0.45586842105263087,1.3019736842105263,0.5999999999999962,0.873802631578947
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,1.0,28.486842105263158,0.4737368421052632,1.3907894736842106,0.5999999999999962,0.88175
7,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.122,0.472,0.127,0.483,0.126,0.474,1.713,1.679,1.711
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.5,0.51,0.501,0.123,0.473,0.129,0.489,0.125,0.473,1.711,1.659,1.713
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.557,0.565,0.555,0.176,0.552,0.185,0.563,0.175,0.548,1.488,1.466,1.5
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.516,0.532,0.527,0.137,0.495,0.147,0.52,0.149,0.51,1.649,1.571,1.609
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,0.482,0.493,0.49,0.106,0.447,0.113,0.465,0.112,0.459,1.781,1.728,1.746
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.492,0.49,0.487,0.118,0.458,0.113,0.458,0.114,0.452,1.76,1.755,1.78
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.495,0.506,0.496,0.118,0.464,0.129,0.48,0.122,0.466,1.734,1.697,1.745
7,test-ds#LR_x2_rpost,LR_x2_rpost,0.499,0.512,0.499,0.121,0.471,0.131,0.491,0.123,0.47,1.719,1.656,1.721


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.9990520179271698,49.74211287814393,146.2517096383928,0.08071446349058972,0.9998744428157806,0.999318366096061,0.0001659269458911704,0.08447772585962837
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.9667525291442871,33.67201042175293,731.9808053290175,0.15945312013663077,0.994276225566864,0.9591214060783386,0.018292966298758984,0.25463905930519104
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.9901483356952667,39.10337257385254,424.5339379542786,0.102944746039945,0.9985308051109314,0.9665398895740509,0.009891164489090443,0.1895373836159706
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,0.9971233606338501,45.615966796875,289.10618331455777,0.08195681159400911,0.9997334480285645,0.9979261755943298,0.0003162636567139998,0.11365688219666481
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.9928710162639618,40.35192680358887,402.5640882187311,0.09549540630196848,0.9985169172286987,0.968893438577652,0.006605376722291112,0.17135561257600784
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.8044835329055786,17.370349884033203,1160.0946229466183,4.241679979717943,0.7871254086494446,0.7340842187404633,0.08777987957000732,0.3572871834039688
7,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0889366272824912,29.55789473684211,0.3479473684210521,1.0,0.5999999999999962,0.8102454350161117
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0,26.060526315789474,0.4989473684210531,2.7763157894736836,0.5999999999999962,0.875697368421053
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0840225563909738,28.873684210526317,0.35831578947368464,1.0,0.5999999999999962,0.8195649838882929
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.07081095596133,28.75,0.33413157894736795,1.0710526315789477,0.5999999999999962,0.8082953813104192
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0,30.0,0.4108684210526308,1.1598684210526315,0.5999999999999962,0.8478815789473682
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0,30.0,0.4894999999999999,2.699342105263158,0.5999999999999962,0.8529868421052632
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.1033566058002129,28.997368421052627,0.3658157894736843,1.0,0.5999999999999962,0.8201401718582174


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,44.273395259821356,56.13322035927023
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,15.660061346375645,26.506448598262526
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,23.916035923970668,31.61441602184119
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,29.49132067754859,41.0252333889893
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,28.6988564180602,35.22336975258696
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,10.83037745950963,11.016305006128283
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,31.360614817881554,43.217084780503896


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,1.0889366272824912,29.557894736842105,0.3479473684210521,1.0,0.5999999999999962,0.8102454350161117
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,1.0,26.060526315789474,0.4989473684210531,2.776315789473684,0.5999999999999962,0.875697368421053
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,1.0840225563909738,28.873684210526317,0.35831578947368464,1.0,0.5999999999999962,0.8195649838882929
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,1.07081095596133,28.75,0.33413157894736795,1.0710526315789475,0.5999999999999962,0.8082953813104192
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,1.0,30.0,0.41086842105263083,1.1598684210526315,0.5999999999999962,0.8478815789473682
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,1.0,30.0,0.4894999999999999,2.699342105263158,0.5999999999999962,0.8529868421052632
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,1.1033566058002127,28.99736842105263,0.3658157894736843,1.0,0.5999999999999962,0.8201401718582174


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.122,0.473,0.127,0.484,0.126,0.475,1.709,1.675,1.708
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,0.457,0.462,0.46,0.09,0.406,0.094,0.414,0.092,0.412,1.922,1.896,1.897
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,0.552,0.554,0.572,0.165,0.549,0.167,0.552,0.188,0.573,1.487,1.481,1.427
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,0.387,0.377,0.379,0.037,0.293,0.033,0.277,0.035,0.279,2.234,2.304,2.299
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,0.37,0.377,0.388,0.03,0.265,0.032,0.277,0.037,0.297,2.349,2.294,2.233
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,0.498,0.496,0.475,0.12,0.471,0.119,0.468,0.099,0.439,1.724,1.736,1.815
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,0.559,,0.384,0.157,0.573,,,0.032,0.301,1.399,,2.205
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,0.367,0.368,0.366,0.03,0.261,0.03,0.262,0.028,0.258,2.384,2.375,2.379


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,0.8602809309959412,29.645388122227192,1236.4890265740964,0.22038134388580843,0.9784636497497559,0.8920615863634498,0.03551814024911902,0.35996090779989903
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,0.8271002173423767,26.284916877746582,1282.8883258717894,0.4224879372605207,0.9675469994544983,0.8311937749385834,0.06399230659008026,0.35389843583106995
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,0.7928314208984375,26.692522048950195,1462.1486919331883,0.352725110709122,0.959134042263031,0.7372138500213623,0.07261905074119568,0.3703095614910126
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,0.916759729385376,31.750316619873047,1017.9177085347073,0.17358704311225046,0.9913905262947083,0.9510100483894348,0.012544491328299046,0.31492117047309875
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,0.9188482463359833,31.534488677978516,1009.89611555139,0.17683304113703283,0.991313636302948,0.9253532588481903,0.01474931463599205,0.3080098181962967
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,0.4379829466342926,16.68197250366211,2316.000731038698,4.470918980327369,0.7182363867759705,0.5522351264953613,0.15511445701122284,0.4271269738674164
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,0.9005526900291443,30.62811279296875,1124.6135328595988,0.21114205566185856,0.9902739524841309,0.9540181756019592,0.013671009335666895,0.3303554058074951


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,27.931578947368426,0.4704999999999997,1.5447368421052632,0.5999999999999962,0.8794868421052631
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,26.94210526315789,0.5074210526315798,1.947368421052632,0.5999999999999962,0.893947368421053
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.184210526315788,0.4712894736842103,1.4411184210526315,0.5999999999999962,0.8809210526315788
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,27.934210526315788,0.4725526315789474,1.5092105263157896,0.5999999999999962,0.8812894736842106
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.86842105263158,0.4521052631578942,1.230921052631579,0.5999999999999962,0.8725789473684208
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.310526315789474,0.4686052631578945,1.5625,0.5999999999999962,0.87625
7,test-ds#LR_x3_rpost,LR_x3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,20.87915329855292,28.523521634353898
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,17.307372167378148,26.2735958262853
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,20.518409040184636,29.098522224037655
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,20.084314704000967,27.991649315492438
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,24.6365609816349,34.42512571419064
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,20.775177449418308,28.705457538681806
7,test-ds#LR_x3_rpost,LR_x3_rpost,20.788251779971652,28.81386116855867


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,1.0,27.931578947368422,0.4704999999999997,1.5447368421052632,0.5999999999999962,0.8794868421052631
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,1.0,26.942105263157895,0.5074210526315798,1.9473684210526316,0.5999999999999962,0.893947368421053
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,1.0,28.18421052631579,0.47128947368421026,1.4411184210526315,0.5999999999999962,0.8809210526315788
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,1.0,27.93421052631579,0.47255263157894734,1.5092105263157896,0.5999999999999962,0.8812894736842106
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,1.0,28.86842105263158,0.4521052631578942,1.230921052631579,0.5999999999999962,0.8725789473684208
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,1.0,28.310526315789474,0.46860526315789447,1.5625,0.5999999999999962,0.87625
7,test-ds#LR_x3_rpost,LR_x3_rpost,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.51,0.5,0.121,0.473,0.13,0.488,0.124,0.471,1.711,1.665,1.719
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,0.5,0.51,0.504,0.122,0.472,0.129,0.488,0.127,0.477,1.716,1.662,1.704
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,0.553,0.56,0.555,0.172,0.547,0.175,0.558,0.174,0.55,1.508,1.47,1.492
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,0.498,0.509,0.503,0.121,0.469,0.13,0.486,0.128,0.476,1.724,1.678,1.709
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,0.501,0.508,0.505,0.121,0.477,0.126,0.488,0.128,0.479,1.693,1.663,1.696
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,0.474,0.489,0.479,0.102,0.433,0.113,0.457,0.109,0.44,1.835,1.762,1.82
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,0.499,0.509,0.502,0.121,0.47,0.128,0.486,0.125,0.474,1.72,1.67,1.71
7,test-ds#LR_x3_rpost,LR_x3_rpost,0.502,0.508,0.501,0.123,0.476,0.128,0.485,0.125,0.472,1.699,1.673,1.717


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,0.9990520179271698,49.74211287814393,146.4495198988107,0.08071446349058972,0.9998744428157806,0.999318366096061,0.0001659269458911704,0.08447772585962837
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,0.968277782201767,32.400278091430664,723.7806295979728,0.20357755973110225,0.9931991398334503,0.9544011652469635,0.019331227988004684,0.2518188953399658
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,0.9986802637577057,49.65542221069336,196.00696495959724,0.07976106690211479,0.9998209774494171,0.9991044402122498,0.00021102585014887154,0.0862341821193695
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,0.7088562846183777,23.44768238067627,1641.686610598093,0.42621314755729045,0.9217017889022827,0.6828941702842712,0.12971986830234528,0.3991371989250183
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,0.9866885244846344,36.711660385131836,520.0755828820347,0.11631094188551468,0.996997594833374,0.9450528621673584,0.010705499444156885,0.19444487988948822
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,0.9988146126270294,47.162498474121094,198.59205977980824,0.08215388898656488,0.9998391270637512,0.9992191195487976,0.0002429034502711147,0.09255187213420868
7,test-ds#LR_x3_rpost,LR_x3_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0889366272824912,29.55789473684211,0.3479473684210521,1.0,0.5999999999999962,0.8102454350161117
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.144736842105264,0.420184210526315,1.0710526315789477,0.5999999999999962,0.8637894736842102
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.3324650912996698,29.560526315789474,0.3094210526315782,1.0296052631578947,0.5999999999999962,0.7578676154672399
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.559720730397416,30.0,0.2611842105263164,1.0,0.5999999999999962,0.7017102577873264
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0741138560687404,30.0,0.3468157894736847,1.0,0.5999999999999962,0.8094830827067676
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.1144736842105252,29.93684210526316,0.3232105263157886,1.0,0.5999999999999962,0.7925988184747582
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.1491944146079476,29.93684210526316,0.2740789473684212,1.0,0.5999999999999962,0.7634573039742215


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,44.273395259821356,56.13322035927023
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,25.199982991946438,39.44902586922851
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,28.58432799850504,39.97448410431005
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,44.51826576368378,inf
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,43.75222045126388,49.16774311782587
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,39.717870916049584,45.69459904415364
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,45.330141512187524,inf


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,1.0889366272824912,29.557894736842105,0.3479473684210521,1.0,0.5999999999999962,0.8102454350161117
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,1.0,28.144736842105264,0.420184210526315,1.0710526315789475,0.5999999999999962,0.8637894736842102
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,1.33246509129967,29.560526315789474,0.3094210526315782,1.0296052631578947,0.5999999999999962,0.7578676154672399
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,1.559720730397416,30.0,0.2611842105263164,1.0,0.5999999999999962,0.7017102577873264
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,1.0741138560687404,30.0,0.3468157894736847,1.0,0.5999999999999962,0.8094830827067676
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,1.1144736842105252,29.936842105263157,0.3232105263157886,1.0,0.5999999999999962,0.7925988184747582
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,1.1491944146079476,29.936842105263157,0.2740789473684212,1.0,0.5999999999999962,0.7634573039742215


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.502,0.507,0.503,0.124,0.475,0.126,0.484,0.127,0.476,1.707,1.677,1.708
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,0.46,0.461,0.459,0.091,0.411,0.093,0.412,0.091,0.41,1.904,1.903,1.906
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,0.525,0.52,0.522,0.143,0.509,0.14,0.503,0.14,0.506,1.605,1.629,1.614
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,0.339,0.341,0.353,0.018,0.211,0.019,0.214,0.021,0.236,2.568,2.557,2.451
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,0.309,0.31,0.294,0.011,0.161,0.012,0.163,0.008,0.139,2.839,2.829,2.977
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,0.43,0.435,0.448,0.065,0.367,0.07,0.376,0.076,0.398,2.026,2.005,1.927
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,0.41,0.404,0.408,0.05,0.335,0.047,0.324,0.049,0.333,2.116,2.148,2.115
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.317,0.318,0.297,0.012,0.175,0.011,0.175,0.009,0.144,2.76,2.748,2.956


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,0.8602809309959412,29.645388122227192,1244.9365879264199,0.22038134388580843,0.9784636497497559,0.8920615863634498,0.03551814024911902,0.35996090779989903
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,0.7214657068252563,23.273043632507324,1678.0128947567148,0.7075119613298162,0.9250222742557526,0.7004320621490479,0.11055894196033478,0.3940490782260895
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,0.8252467215061188,28.386832237243652,1371.1758319229486,0.26186654736061066,0.9703118801116943,0.8479667007923126,0.048673538491129875,0.3656294494867325
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,0.44756022095680237,19.813868522644043,2288.9327034182534,1.053878506922925,0.7302246391773224,0.44239766895771027,0.20595069974660873,0.46240444481372833
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,0.8112536072731018,27.63347053527832,1455.6193532392165,0.332454758682419,0.9614367783069611,0.796179860830307,0.05341344512999058,0.3863335847854614
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,0.8388995230197906,28.981582641601562,1328.0125241726603,0.2431671045177512,0.9734786450862885,0.8654604852199554,0.04236699640750885,0.3672579675912857
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.7783843576908112,27.003559112548828,1618.9900527548823,0.385554897088143,0.956476092338562,0.8008163571357727,0.07215738296508789,0.4006097614765167


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.247368421052627,0.4692368421052629,1.5447368421052632,0.5999999999999962,0.8772763157894736
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,26.94210526315789,0.5074210526315798,1.947368421052632,0.5999999999999962,0.893947368421053
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.184210526315788,0.4712894736842103,1.4411184210526315,0.5999999999999962,0.8809210526315788
4,test-ds#MSRN_x4_rpost,MSRN_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,27.997368421052627,0.4756052631578946,1.4944078947368422,0.5999999999999962,0.8828289473684211
5,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.86842105263158,0.4521052631578942,1.230921052631579,0.5999999999999962,0.8725789473684208
6,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.247368421052627,0.4695526315789472,1.4914473684210523,0.5999999999999962,0.8786184210526315
7,test-ds#LR_x4_rpost,LR_x4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,21.054673675038167,30.03621450027822
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,17.307372167378148,26.2735958262853
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,20.518409040184636,29.098522224037655
4,test-ds#MSRN_x4_rpost,MSRN_x4_rpost,19.810121169981826,27.800433646115444
5,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,24.6365609816349,34.42512571419064
6,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,20.75825640883616,28.84882827461907
7,test-ds#LR_x4_rpost,LR_x4_rpost,20.788251779971652,28.81386116855867


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,1.0,28.24736842105263,0.46923684210526284,1.5447368421052632,0.5999999999999962,0.8772763157894736
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,1.0,26.942105263157895,0.5074210526315798,1.9473684210526316,0.5999999999999962,0.893947368421053
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,1.0,28.18421052631579,0.47128947368421026,1.4411184210526315,0.5999999999999962,0.8809210526315788
4,test-ds#MSRN_x4_rpost,MSRN_x4_rpost,1.0,27.99736842105263,0.4756052631578946,1.4944078947368422,0.5999999999999962,0.8828289473684211
5,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,1.0,28.86842105263158,0.4521052631578942,1.230921052631579,0.5999999999999962,0.8725789473684208
6,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,1.0,28.24736842105263,0.4695526315789472,1.4914473684210525,0.5999999999999962,0.8786184210526315
7,test-ds#LR_x4_rpost,LR_x4_rpost,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.502,0.51,0.502,0.125,0.476,0.129,0.487,0.126,0.474,1.703,1.667,1.711
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,0.496,0.506,0.5,0.12,0.466,0.127,0.481,0.123,0.472,1.733,1.691,1.713
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,0.555,0.562,0.56,0.173,0.55,0.177,0.562,0.176,0.558,1.494,1.457,1.471
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,0.499,0.512,0.505,0.122,0.471,0.133,0.49,0.128,0.479,1.718,1.664,1.696
4,test-ds#MSRN_x4_rpost,MSRN_x4_rpost,0.51,0.514,0.511,0.129,0.488,0.132,0.495,0.133,0.488,1.662,1.643,1.671
5,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,0.476,0.489,0.48,0.103,0.436,0.113,0.456,0.108,0.441,1.826,1.764,1.814
6,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,0.501,0.511,0.498,0.123,0.474,0.131,0.489,0.123,0.468,1.71,1.666,1.725
7,test-ds#LR_x4_rpost,LR_x4_rpost,0.502,0.51,0.502,0.124,0.476,0.129,0.487,0.126,0.474,1.704,1.667,1.712


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,0.9988872408866882,52.064471043760385,135.88509378493293,0.07899426933033707,0.9998911321163177,0.9996559870768851,7.877756668312293e-05,0.07941225348369735
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,0.968277782201767,32.400278091430664,720.1119514555874,0.20357755973110225,0.9931991398334503,0.9544011652469635,0.019331227988004684,0.2518188953399658
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,0.9986802637577057,49.65542221069336,199.4907962134749,0.07976106690211479,0.9998209774494171,0.9991044402122498,0.00021102585014887154,0.0862341821193695
4,test-ds#MSRN_x4_rpost,MSRN_x4_rpost,0.5545180439949036,21.114083290100098,1895.9890554065935,0.6376345047606323,0.8557397127151489,0.5834456980228424,0.16581835597753525,0.425136923789978
5,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,0.9866885244846344,36.711660385131836,517.8107720200518,0.11631094188551468,0.996997594833374,0.9450528621673584,0.010705499444156885,0.19444487988948822
6,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,0.9989531934261322,46.55951118469238,180.11507613793574,0.08259918617060094,0.9998762607574463,0.9995677471160889,0.00010574569751042873,0.08335765823721886
7,test-ds#LR_x4_rpost,LR_x4_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.4665950590762618,29.49473684210526,0.2931315789473681,1.0,0.5999999999999962,0.7328149838882916
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0393125671321164,30.0,0.3709210526315788,1.0,0.5999999999999962,0.8261329215896887
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.3324650912996698,29.560526315789474,0.3094210526315782,1.0296052631578947,0.5999999999999962,0.7578676154672399
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.6180451127819475,30.0,0.20150000000000007,1.0,0.5999999999999962,0.6643439849624065
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.3682330827067681,30.0,0.28976315789473683,1.0,0.5999999999999962,0.7413488184747581
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.562540279269593,29.93684210526316,0.2872105263157895,1.0,0.5999999999999962,0.714894199785178
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.6199785177228718,30.0,0.20221052631578976,1.0,0.5999999999999962,0.6644360902255642


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,35.37497973136868,inf
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,30.19268369829541,47.10585500635857
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,28.58432799850504,39.97448410431005
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,51.083439203386135,inf
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,50.2578308679965,55.28180111818225
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,30.79658931735294,41.58400766153314
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,49.18267643945971,inf


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,1.466595059076262,29.49473684210526,0.2931315789473681,1.0,0.5999999999999962,0.7328149838882916
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,1.0393125671321164,30.0,0.37092105263157876,1.0,0.5999999999999962,0.8261329215896887
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,1.33246509129967,29.560526315789474,0.3094210526315782,1.0296052631578947,0.5999999999999962,0.7578676154672399
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,1.6180451127819477,30.0,0.20150000000000012,1.0,0.5999999999999962,0.6643439849624065
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,1.368233082706768,30.0,0.28976315789473683,1.0,0.5999999999999962,0.7413488184747581
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,1.562540279269593,29.936842105263157,0.2872105263157895,1.0,0.5999999999999962,0.714894199785178
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,1.619978517722872,30.0,0.20221052631578976,1.0,0.5999999999999962,0.6644360902255642


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.507,0.503,0.123,0.474,0.127,0.484,0.127,0.475,1.707,1.679,1.707
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,0.339,0.345,0.358,0.018,0.211,0.02,0.221,0.026,0.244,2.571,2.521,2.427
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,0.486,0.485,0.481,0.114,0.45,0.113,0.449,0.11,0.443,1.79,1.796,1.809
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,0.338,0.342,0.353,0.018,0.209,0.019,0.216,0.022,0.236,2.573,2.547,2.454
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,0.287,0.279,0.263,0.013,0.128,0.006,0.117,0.007,0.099,3.114,3.158,3.409
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,0.362,0.37,0.382,0.026,0.252,0.031,0.266,0.035,0.288,2.406,2.365,2.281
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,0.324,0.327,0.337,0.014,0.187,0.014,0.191,0.016,0.207,2.694,2.662,2.58
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.278,0.28,0.266,0.005,0.116,0.007,0.118,0.011,0.102,3.151,3.149,3.396


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,0.8405422866344452,28.708118014367514,1316.0042066162937,0.2538604087695675,0.9737637042999268,0.8658945837478959,0.04321751341162261,0.3665221520680594
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,0.6243985593318939,21.825432777404785,1953.876933003313,0.9101200275358211,0.8865012526512146,0.6202584505081177,0.15008030086755753,0.4210883677005768
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,0.8252467215061188,28.386832237243652,1349.4394550014213,0.26186654736061066,0.9703118801116943,0.8479667007923126,0.048673538491129875,0.3656294494867325
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,0.3390175849199295,18.06881618499756,2568.3699555337985,1.5725620937972042,0.5346686840057373,0.364360973238945,0.23385120928287506,0.4949534833431244
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,0.7208093702793121,25.843957901000977,1750.4275465911055,0.46778687928506735,0.9358566105365753,0.7162125110626221,0.0963456891477108,0.42762626707553864
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,0.8185750842094421,28.223273277282715,1401.0905387090884,0.2777921643662351,0.9691853523254395,0.8430500328540802,0.04969041049480438,0.3718130588531494
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.6825087070465088,25.031492233276367,1973.6272754352813,0.5693714833916872,0.9249945282936096,0.7033000588417053,0.12090610340237617,0.44004860520362854


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.482223415682063,29.93684210526316,0.2467894736842105,1.0,0.5999999999999962,0.7054194414607949
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0323039742212663,29.305263157894736,0.3452631578947373,1.0177631578947368,0.5999999999999962,0.8173818474758332
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.417212674543502,29.93684210526316,0.2537368421052632,1.0,0.5999999999999962,0.7175665950590758
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0937701396347987,29.36842105263158,0.3208421052631569,1.0,0.5999999999999962,0.7970762620837808
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.105290010741135,29.62105263157895,0.3159999999999995,1.0,0.5999999999999962,0.7918506981740068
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.4595059076262111,29.873684210526317,0.2373421052631577,1.0,0.5999999999999962,0.7040674006444682
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0880504833512326,29.36842105263158,0.3230526315789463,1.0,0.5999999999999962,0.7989495166487647


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,50.44184829885163,inf
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,39.13088171989462,51.642811029466685
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,45.819702325923444,inf
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,37.781768145873855,51.982884343143105
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,37.85075833008638,51.32419583888278
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,88.49538378904796,inf
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,37.81837843038991,51.82836747089153


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,1.482223415682063,29.936842105263157,0.24678947368421053,1.0,0.5999999999999962,0.7054194414607949
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,1.0323039742212663,29.305263157894736,0.34526315789473727,1.0177631578947368,0.5999999999999962,0.8173818474758332
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,1.417212674543502,29.936842105263157,0.2537368421052632,1.0,0.5999999999999962,0.7175665950590758
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,1.0937701396347987,29.36842105263158,0.32084210526315693,1.0,0.5999999999999962,0.7970762620837808
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,1.105290010741135,29.621052631578948,0.3159999999999995,1.0,0.5999999999999962,0.7918506981740068
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,1.459505907626211,29.873684210526317,0.23734210526315774,1.0,0.5999999999999962,0.7040674006444682
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,1.0880504833512326,29.36842105263158,0.3230526315789463,1.0,0.5999999999999962,0.7989495166487647


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.509,0.503,0.122,0.472,0.128,0.487,0.126,0.475,1.713,1.666,1.706
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,0.291,0.292,0.285,0.009,0.135,0.008,0.136,0.006,0.124,3.041,3.02,3.082
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,0.391,0.396,0.393,0.042,0.303,0.044,0.31,0.043,0.307,2.232,2.205,2.22
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,0.296,0.298,0.291,0.008,0.141,0.01,0.145,0.008,0.133,2.975,2.959,3.024
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,0.348,0.348,0.344,0.022,0.228,0.022,0.228,0.021,0.221,2.522,2.515,2.547
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,0.339,0.337,0.334,0.02,0.212,0.018,0.209,0.017,0.204,2.586,2.596,2.622
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,0.289,0.29,0.282,0.008,0.131,0.009,0.133,0.006,0.121,3.042,3.051,3.114
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,0.349,0.348,0.346,0.023,0.23,0.022,0.228,0.021,0.224,2.514,2.513,2.532


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,0.7767918705940247,26.66092893549414,1691.884217412206,0.47823322905024634,0.9469599723815918,0.7937573108004572,0.07915461042360283,0.40817005439597265
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,0.9039566218852997,30.754911422729492,1122.2379285868324,0.22679430932099576,0.983104407787323,0.9175005257129669,0.026883740909397602,0.3269783556461334
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,0.7837040722370148,26.821338653564453,1689.3465826080615,0.45106950199805107,0.9497852325439453,0.7830212712287903,0.07737470790743828,0.4051440954208374
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,0.8838359117507935,29.666154861450195,1240.64317520819,0.27250639622857564,0.9786244034767151,0.8939657211303711,0.03603499010205269,0.344739630818367
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,0.8682526350021362,28.916837692260742,1296.191087383248,0.30789797560288523,0.9740549027919769,0.8611522912979126,0.043911226093769073,0.35605381429195404
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,0.5702270269393921,16.733417510986328,2043.0277049504139,4.877739451902126,0.6970112025737762,0.5700795650482178,0.16010459512472153,0.4906191825866699
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,0.8854114711284637,29.724722862243652,1225.5407695312979,0.2709129786704251,0.9787436425685883,0.8942450284957886,0.03604412451386452,0.34375137090682983


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preTruex2_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.5683404940923718,30.0,0.2369736842105263,1.0,0.5999999999999962,0.6887188506981742
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0129699248120303,28.75,0.3821578947368421,1.0710526315789477,0.5999999999999962,0.8399830827067671
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.2084049409237394,30.0,0.28163157894736884,1.0,0.5999999999999962,0.7590069817400642
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.3711331901181492,29.55789473684211,0.2812368421052631,1.0,0.5999999999999962,0.7393337808807732
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0764500537056905,30.0,0.3380263157894735,1.0,0.5999999999999962,0.8047983351235237
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0018528464017182,30.0,0.4786578947368419,1.524013157894737,0.5999999999999962,0.8734317937701397
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.4438775510204065,29.684210526315788,0.2851842105263161,1.0,0.5999999999999962,0.730982008592911


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preTruex2_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,58.28865945152951,73.02962943838507
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,33.736817589939406,47.75378713859945
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,42.65608917891419,55.71002802842321
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,40.71294934815453,54.54709718840202
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,41.63042582946093,49.498673281028594
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,11.313850083805058,11.528927120565621
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,40.86380461166255,inf


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preTruex2_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,1.568340494092372,30.0,0.23697368421052628,1.0,0.5999999999999962,0.6887188506981742
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,1.0129699248120305,28.75,0.3821578947368421,1.0710526315789475,0.5999999999999962,0.8399830827067671
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,1.2084049409237394,30.0,0.28163157894736884,1.0,0.5999999999999962,0.7590069817400642
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,1.3711331901181492,29.557894736842105,0.2812368421052631,1.0,0.5999999999999962,0.7393337808807732
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,1.0764500537056905,30.0,0.3380263157894735,1.0,0.5999999999999962,0.8047983351235237
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,1.0018528464017182,30.0,0.4786578947368419,1.524013157894737,0.5999999999999962,0.8734317937701397
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,1.4438775510204065,29.68421052631579,0.28518421052631615,1.0,0.5999999999999962,0.730982008592911


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preTruex2_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.508,0.503,0.123,0.475,0.127,0.485,0.126,0.476,1.703,1.674,1.706
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.295,0.299,0.286,0.01,0.143,0.01,0.148,0.006,0.126,2.995,2.959,3.079
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.447,0.447,0.452,0.077,0.394,0.077,0.396,0.08,0.405,1.94,1.933,1.902
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.317,0.319,0.296,0.013,0.176,0.014,0.177,0.008,0.143,2.776,2.767,2.962
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.318,0.319,0.325,0.012,0.177,0.012,0.177,0.014,0.187,2.751,2.739,2.693
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.405,0.395,0.358,0.059,0.325,0.052,0.309,0.03,0.247,2.222,2.28,2.481
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,,,,,,,,,,,,
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.317,0.309,0.308,0.015,0.176,0.01,0.162,0.01,0.16,2.78,2.835,2.843


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preTruex2_postFalse/sharpness_metrics_old.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.51,0.502,0.121,0.471,0.129,0.488,0.126,0.475,1.717,1.666,1.709
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.296,0.3,0.286,0.012,0.143,0.011,0.15,0.007,0.128,3.0,2.95,3.072
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.445,0.448,0.452,0.076,0.392,0.077,0.396,0.08,0.404,1.946,1.932,1.903
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.319,0.317,0.296,0.013,0.178,0.013,0.175,0.009,0.142,2.764,2.777,2.965
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.32,0.319,0.322,0.013,0.18,0.013,0.178,0.013,0.183,2.73,2.74,2.71
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.406,0.394,0.357,0.06,0.325,0.052,0.307,0.029,0.245,2.224,2.292,2.491
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,,,,,,,,,,,,
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.317,0.311,0.308,0.015,0.175,0.011,0.165,0.01,0.16,2.785,2.824,2.84


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex2_preTruex2_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.7480050921440125,26.31217999078982,1769.491394172691,0.5075296382895448,0.9389030933380127,0.7735845324789654,0.08772887679249056,0.42215891483980883
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.9025602340698242,30.716090202331543,1155.8893243755908,0.1970585078653022,0.9839371144771576,0.9154436886310577,0.03375427797436714,0.32584603130817413
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.7741875648498535,26.753616333007812,1657.0352621863904,0.4007131528411385,0.9547073841094971,0.7380833029747009,0.07535503059625626,0.4042590856552124
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.8461355566978455,28.636743545532227,1409.2482073941806,0.3072118313495788,0.9723389148712158,0.8665832877159119,0.044630203396081924,0.3721209168434143
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.8358865976333618,28.134570121765137,1397.591332267799,0.3490592778417222,0.9663553535938263,0.8260014951229095,0.052298249676823616,0.37611351907253265
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,0.37176427245140076,16.424943923950195,2495.1629972935934,4.891101484948461,0.6624443531036377,0.5022183656692505,0.1843082755804062,0.4466328024864197
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.8219314515590668,27.87598419189453,1504.0250551280515,0.3558532052711141,0.9675340354442596,0.8536178767681122,0.05099387280642986,0.3853446990251541


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.487943071965628,30.0,0.2465,1.0,0.5999999999999962,0.7041962943071964
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.3979591836734668,29.873684210526317,0.26505263157894776,1.0,0.5999999999999962,0.7260859291084855
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.4785177228786264,30.0,0.2471052631578948,1.0,0.5999999999999962,0.705766380236305
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.4537056928034373,29.93684210526316,0.2524736842105264,1.0,0.5999999999999962,0.7120853920515575
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.4957572502685268,30.0,0.2363157894736841,1.0,0.5999999999999962,0.6980784103114932
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.487943071965628,29.93684210526316,0.2449473684210525,1.0,0.5999999999999962,0.7037357679914069
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.487943071965628,29.93684210526316,0.2449473684210525,1.0,0.5999999999999962,0.7037357679914069


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,50.28165910056178,inf
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,51.44469654520779,inf
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,50.97039322717098,inf
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,47.295312469686934,inf
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,52.47199212001132,inf
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,48.16928309426977,inf
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,49.949850066628954,inf


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,1.4879430719656281,30.0,0.2465,1.0,0.5999999999999962,0.7041962943071964
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,1.3979591836734668,29.873684210526317,0.26505263157894776,1.0,0.5999999999999962,0.7260859291084855
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,1.4785177228786264,30.0,0.2471052631578948,1.0,0.5999999999999962,0.705766380236305
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,1.4537056928034373,29.936842105263157,0.2524736842105264,1.0,0.5999999999999962,0.7120853920515575
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,1.4957572502685268,30.0,0.23631578947368412,1.0,0.5999999999999962,0.6980784103114932
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,1.4879430719656281,29.936842105263157,0.24494736842105255,1.0,0.5999999999999962,0.7037357679914069
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,1.4879430719656281,29.936842105263157,0.24494736842105255,1.0,0.5999999999999962,0.7037357679914069


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.507,0.503,0.122,0.474,0.127,0.484,0.127,0.475,1.707,1.676,1.708
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.29,0.295,0.284,0.007,0.133,0.009,0.141,0.006,0.123,3.038,2.986,3.097
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.314,0.311,0.309,0.012,0.169,0.011,0.164,0.01,0.163,2.806,2.819,2.833
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.293,0.294,0.286,0.009,0.137,0.009,0.139,0.007,0.127,3.022,2.994,3.065
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.295,0.297,0.288,0.01,0.14,0.009,0.143,0.007,0.129,2.999,2.968,3.046
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.289,0.286,0.278,0.012,0.132,0.008,0.127,0.006,0.115,3.089,3.095,3.168
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.297,0.29,0.286,0.013,0.143,0.01,0.133,0.007,0.127,2.99,3.056,3.074
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.293,0.292,0.286,0.01,0.137,0.009,0.137,0.008,0.127,3.023,3.023,3.077


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.7739602327346802,26.65335000957503,1685.4692982381566,0.4785689503753149,0.9466511905193329,0.7928403199095094,0.07965590639902131,0.40894259151509393
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.7935729026794434,27.23994731903076,1632.0511948873711,0.42093340340698077,0.9529777765274048,0.804642915725708,0.07048304378986359,0.4042111337184906
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.7742355465888977,26.53182029724121,1717.2603598820049,0.47823512425791453,0.945957601070404,0.7837708592414856,0.08069950342178345,0.41048379242420197
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.695046991109848,24.36894416809082,1914.019883370987,0.5816037885619579,0.9118851721286774,0.6676994562149048,0.12954802811145782,0.4302385449409485
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.7535607516765594,26.01095199584961,1809.1110123200076,0.5301072286852444,0.9380305409431458,0.7472439408302307,0.09185133501887321,0.4192381650209427
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.7748221457004547,26.531688690185547,1710.6622307279174,0.4822448693751147,0.9464081823825836,0.7860224545001984,0.07999712973833084,0.40878094732761383
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.7747218608856201,26.59937286376953,1710.6067428450606,0.47393305154679644,0.9465201199054718,0.7860251367092133,0.08001963421702385,0.4087602198123932


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preTruex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.724785177228783,30.0,0.22802631578947344,1.0,0.5999999999999962,0.6633375402792697
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.1163265306122452,29.93684210526316,0.3116578947368418,1.0,0.5999999999999962,0.7865808270676695
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.558592910848544,30.0,0.24163157894736834,1.0,0.5999999999999962,0.6923313641245973
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,2.5,30.0,0.19973684210526288,1.0,0.5999999999999962,0.5458684210526316
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.273093447905478,30.0,0.2434736842105263,1.0,0.5999999999999962,0.7312438238453278
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,1.6488184747583223,30.0,0.22849999999999965,1.0,0.5999999999999962,0.6737569817400635
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,,,,,,,,,,,,,,,,,,,,,,,2.4203276047260998,30.0,0.19749999999999984,1.0,0.5999999999999962,0.555603920515575


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preTruex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,56.19379343020404,inf
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,50.69642401559335,66.7089164072201
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,51.32979682452702,66.64748664131714
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,57.827744087202916,inf
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,55.65839816371023,64.59783638432283
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,52.59827520956864,66.35699795230799
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,57.19313006496482,inf


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preTruex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,1.724785177228783,30.0,0.22802631578947344,1.0,0.5999999999999962,0.6633375402792697
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,1.1163265306122452,29.936842105263157,0.3116578947368418,1.0,0.5999999999999962,0.7865808270676695
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,1.558592910848544,30.0,0.24163157894736834,1.0,0.5999999999999962,0.6923313641245973
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,2.5,30.0,0.19973684210526288,1.0,0.5999999999999962,0.5458684210526316
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,1.273093447905478,30.0,0.24347368421052631,1.0,0.5999999999999962,0.7312438238453278
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,1.6488184747583225,30.0,0.22849999999999965,1.0,0.5999999999999962,0.6737569817400635
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,2.4203276047261,30.0,0.19749999999999984,1.0,0.5999999999999962,0.555603920515575


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preTruex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.511,0.502,0.121,0.47,0.131,0.49,0.126,0.475,1.717,1.662,1.708
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,0.284,0.282,0.281,0.007,0.124,0.007,0.121,0.006,0.12,3.109,3.13,3.126
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,0.405,0.392,0.392,0.052,0.325,0.044,0.304,0.044,0.303,2.176,2.243,2.249
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,0.292,0.29,0.287,0.013,0.137,0.007,0.132,0.009,0.128,3.044,3.028,3.069
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,0.29,0.289,0.255,0.01,0.134,0.01,0.131,0.004,0.088,3.077,3.075,3.485
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,0.355,0.354,0.329,0.026,0.242,0.029,0.241,0.019,0.199,2.498,2.532,2.712
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,0.284,0.287,0.28,0.008,0.125,0.008,0.129,0.006,0.118,3.104,3.063,3.131
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.286,0.289,0.254,0.009,0.127,0.01,0.132,0.006,0.087,3.118,3.097,3.533


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex3_preTruex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,0.7484440207481384,26.33694188760906,1797.9671038205256,0.499921030689788,0.9388546347618103,0.7772369645683852,0.08577981688029944,0.4209903199180223
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,0.783431887626648,26.909188270568848,1616.004632484181,0.3779098673936687,0.954928994178772,0.800554096698761,0.07017578557133675,0.40478435158729553
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,0.7520461976528168,26.313594818115234,1770.143519538194,0.48772806802250435,0.9408861696720123,0.7697611153125763,0.08480601757764816,0.4190521240234375
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,0.4688481390476227,20.434762954711914,2410.8628721621385,1.1182801970125218,0.7427119016647339,0.43850427865982056,0.20739619433879852,0.48068131506443024
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,0.7045070230960846,25.08917236328125,1911.01304494863,0.6372665154070344,0.9153794050216675,0.7030724883079529,0.10684635117650032,0.4433942139148712
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,0.7413923144340515,26.107356071472168,1803.810513750249,0.5129527535629437,0.9383088648319244,0.7638354897499084,0.0877714566886425,0.4228265732526779
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.6906670033931732,25.053574562072754,2003.3452993020312,0.6140692963425235,0.9178608059883118,0.7156446874141693,0.11489780619740486,0.4442044496536255


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex4_preTruex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.0,28.12105263157895,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_blur4_rpre4_rpost,LIIF_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.724785177228783,30.0,0.22802631578947344,1.0,0.5999999999999962,0.6633375402792697
2,test-ds#CAR_x4_blur4_rpre4_rpost,CAR_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.3287593984962407,30.0,0.2576842105263159,1.0,0.5999999999999962,0.7309323308270677
3,test-ds#ESRGAN_x4_blur4_rpre4_rpost,ESRGAN_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.558592910848544,30.0,0.24163157894736834,1.0,0.5999999999999962,0.6923313641245973
4,test-ds#MSRN_x4_blur4_rpre4_rpost,MSRN_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.7227712137486517,30.0,0.16428947368420965,1.0,0.5999999999999962,0.6317967239527386
5,test-ds#SRGAN_x4_blur4_rpre4_rpost,SRGAN_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.6249731471535955,30.0,0.17542105263157806,1.0,0.5999999999999962,0.6501605800214822
6,test-ds#FSRCNN_x4_blur4_rpre4_rpost,FSRCNN_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.6488184747583223,30.0,0.22849999999999965,1.0,0.5999999999999962,0.6737569817400635
7,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,,,,,,,,,,,,,,,,,,,,,,,1.8400644468313592,30.0,0.15897368421052546,1.0,0.5999999999999962,0.6133171321160035


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex4_preTruex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,56.19379343020404,inf
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,60.48292692241428,83.27961498648983
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,65.8623288157725,inf
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,62.23640502362157,70.85358305245803
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,53.4300645242658,68.24556907045363
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,65.08876041630839,inf


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex4_preTruex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_blur4_rpre4_rpost,LIIF_x4_blur4_rpre4_rpost,1.724785177228783,30.0,0.22802631578947344,1.0,0.5999999999999962,0.6633375402792697
2,test-ds#CAR_x4_blur4_rpre4_rpost,CAR_x4_blur4_rpre4_rpost,1.3287593984962407,30.0,0.2576842105263159,1.0,0.5999999999999962,0.7309323308270677
3,test-ds#ESRGAN_x4_blur4_rpre4_rpost,ESRGAN_x4_blur4_rpre4_rpost,1.558592910848544,30.0,0.24163157894736834,1.0,0.5999999999999962,0.6923313641245973
4,test-ds#MSRN_x4_blur4_rpre4_rpost,MSRN_x4_blur4_rpre4_rpost,1.722771213748652,30.0,0.16428947368420965,1.0,0.5999999999999962,0.6317967239527386
5,test-ds#SRGAN_x4_blur4_rpre4_rpost,SRGAN_x4_blur4_rpre4_rpost,1.6249731471535955,30.0,0.17542105263157803,1.0,0.5999999999999962,0.6501605800214822
6,test-ds#FSRCNN_x4_blur4_rpre4_rpost,FSRCNN_x4_blur4_rpre4_rpost,1.6488184747583225,30.0,0.22849999999999965,1.0,0.5999999999999962,0.6737569817400635
7,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,1.840064446831359,30.0,0.15897368421052543,1.0,0.5999999999999962,0.6133171321160035


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex4_preTruex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.51,0.503,0.122,0.471,0.13,0.489,0.127,0.475,1.716,1.665,1.71
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.285,0.28,0.281,0.007,0.126,0.006,0.119,0.006,0.12,3.101,3.139,3.125
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.364,0.355,0.348,0.032,0.257,0.028,0.24,0.025,0.229,2.437,2.505,2.551
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.289,0.295,0.285,0.007,0.131,0.01,0.14,0.006,0.125,3.032,2.991,3.072
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.246,0.238,0.223,0.015,0.084,0.009,0.073,0.002,0.053,3.788,3.849,3.977
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.314,0.319,0.305,0.012,0.17,0.016,0.179,0.01,0.158,2.815,2.797,2.903
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.292,0.288,0.283,0.009,0.137,0.007,0.129,0.007,0.122,3.028,3.049,3.11
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.27,0.267,0.237,0.01,0.106,0.005,0.102,0.011,0.07,3.319,3.304,3.87


==> figures/results_15ago(general)/results_15agost(general)/SiSR_test-ds_blurTruex4_preTruex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2106.140384958235,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314
1,test-ds#LIIF_x4_blur4_rpre4_rpost,LIIF_x4_blur4_rpre4_rpost,0.9943773150444031,47.317226695222686,419.5197455861243,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258
2,test-ds#CAR_x4_blur4_rpre4_rpost,CAR_x4_blur4_rpre4_rpost,0.9161604344844818,30.067094802856445,1371.2996461666962,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207
3,test-ds#ESRGAN_x4_blur4_rpre4_rpost,ESRGAN_x4_blur4_rpre4_rpost,0.9730084240436554,37.2016716003418,876.0715188036758,0.062308598281090546,0.9916404187679291,0.9451164901256561,0.023780624382197857,0.23606298863887787
4,test-ds#MSRN_x4_blur4_rpre4_rpost,MSRN_x4_blur4_rpre4_rpost,0.6159543693065643,21.331905364990234,1878.130367856756,0.6278284040855349,0.6693664789199829,0.42384207248687744,0.19485320150852203,0.4035891592502594
5,test-ds#SRGAN_x4_blur4_rpre4_rpost,SRGAN_x4_blur4_rpre4_rpost,0.962173581123352,34.76143264770508,1050.422995646572,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666
6,test-ds#FSRCNN_x4_blur4_rpre4_rpost,FSRCNN_x4_blur4_rpre4_rpost,0.9765008091926575,37.21038818359375,834.3293815106995,0.0623601373348596,0.9924619197845459,0.949677586555481,0.022178903222084045,0.22587556391954422
7,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,0.9720728397369385,38.599294662475586,896.8432057991209,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,50.44184829885163,inf
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,39.13088171989462,51.642811029466685
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,45.819702325923444,inf
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,37.781768145873855,51.982884343143105
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,37.85075833008638,51.32419583888278
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,88.49538378904796,inf
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,37.81837843038991,51.82836747089153


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex2_preTruex2_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,58.28865945152951,73.02962943838507
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,33.736817589939406,47.75378713859945
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,42.65608917891419,55.71002802842321
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,40.71294934815453,54.54709718840202
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,41.63042582946093,49.498673281028594
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,11.313850083805058,11.528927120565621
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,40.86380461166255,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex2_preTruex2_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.8858193457126617,29.74614143371582,1231.0665154873702,0.26981736209549023,0.978765219449997,0.8943759799003601,0.036029838025569916,0.31697435677051544
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.9929782152175903,43.69454551732807,480.6327819424343,0.037359146327733114,0.9987250566482544,0.9905330431739172,0.0038879674367138023,0.17840496886186913
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.9471767544746399,32.504215240478516,1002.9968252536939,0.1485663872071245,0.986356794834137,0.9004835784435272,0.04506959207355976,0.2929416298866272
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.9511549472808838,34.19234848022461,1010.0057365764144,0.08631048080928257,0.9910869002342224,0.8388751149177551,0.03935174271464348,0.2996148467063904
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.9919936060905457,43.95054244995117,494.94607893166585,0.04440503431549114,0.9987707734107971,0.9894532561302185,0.002513200743123889,0.18622998893260956
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.9809474349021912,37.78021430969238,739.7779169021874,0.0680675058545616,0.9964779317378998,0.9410150051116943,0.011132034473121166,0.22516953945159912
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,0.4768882691860199,17.147571563720703,2573.3736926357456,4.177770239563149,0.7142701745033264,0.5565172433853149,0.15760774910449982,0.4114936292171478
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.985371857881546,40.66984558105469,649.6101598588361,0.05156280421091012,0.9982032775878906,0.988335907459259,0.003784868633374572,0.21918418258428574


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1724.8778619626535,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167413,0.3574089109897613,20.78825177997165,28.813861168558674,0.495,0.507,0.501,0.12,0.465,0.128,0.484,0.126,0.472,1.7480000000000002,1.6909999999999998,1.73,1.0057196562835653,25.157894736842106,0.4319736842105272,1.0828947368421054,0.4389473684210522,0.8857985499462948
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.9992218911647796,52.85965198770988,158.44036307052508,0.03041907382409525,0.9999099373817444,0.9997555628098228,4.996116685859574e-05,0.06866401989689012,50.28165910056178,inf,0.273,0.275,0.27,0.006,0.108,0.006999999999999999,0.111,0.005,0.103,3.232,3.212,3.2710000000000004,1.658243823845326,29.592105263157894,0.2468421052631584,1.0,0.5968421052631543,0.6844270676691735
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.9972081184387208,45.68674087524414,393.76244555065523,0.0362696602549731,0.999271124601364,0.9948800802230836,0.0028165718540549287,0.13800588250160215,51.444696545207776,inf,0.301,0.299,0.298,0.011,0.151,0.013,0.149,0.009000000000000001,0.14400000000000002,2.948,2.96,2.971,1.4955155746509112,29.36842105263158,0.2626315789473688,1.0,0.5970394736842068,0.7115953813104194
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.9984103441238404,47.32183837890625,243.26409753318347,0.031854780825762916,0.9997560381889344,0.9990255236625672,0.0002270171971758828,0.08662129938602448,50.97039322717097,inf,0.272,0.276,0.269,0.005,0.106,0.006999999999999999,0.113,0.006,0.104,3.244,3.2060000000000004,3.274,1.6319011815252409,29.578947368421048,0.2447368421052637,1.0,0.5972368421052595,0.6848525778732549
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.9259974956512452,30.801629066467285,1153.262440138266,0.0959928564519473,0.970680445432663,0.8002669811248779,0.08557318896055223,0.3121216297149658,47.29531246968693,inf,0.277,0.278,0.274,0.006999999999999999,0.113,0.006,0.114,0.006,0.108,3.2030000000000003,3.179,3.2230000000000003,1.5896885069817388,29.447368421052627,0.2505263157894741,1.0,0.5974342105263122,0.6977528464017191
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.9961848258972168,40.893821716308594,413.4185524112918,0.043958536675115255,0.9987572729587556,0.9542728364467621,0.008454876486212015,0.159437395632267,52.47199212001132,inf,0.265,0.265,0.261,0.005,0.095,0.006,0.097,0.004,0.091,3.353,3.346,3.39,1.7778732545649838,29.855263157894736,0.2469736842105269,1.0,0.5982236842105227,0.6715069280343721
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.9990638494491576,44.43049812316895,177.60871433644039,0.03663798246943495,0.9999057054519652,0.9997859001159668,7.354354238486849e-05,0.06927930936217308,48.16928309426977,inf,0.273,0.272,0.272,0.006999999999999999,0.108,0.006,0.105,0.005,0.103,3.241,3.258,3.269,1.66017722878625,29.52631578947368,0.24565789473684266,1.0,0.5976315789473647,0.6873325456498391
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.9992760121822356,52.89492988586426,165.48691448201146,0.029453168723308238,0.9999276101589204,0.999869704246521,3.517919503792655e-05,0.06502353772521019,49.94985006662896,inf,0.274,0.273,0.27,0.006999999999999999,0.109,0.006,0.107,0.005,0.102,3.232,3.244,3.278,1.6707303974221257,29.53947368421053,0.2459210526315795,1.0,0.5976315789473648,0.6823445220193344


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,50.28165910056178,inf
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,51.44469654520779,inf
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,50.97039322717098,inf
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,47.295312469686934,inf
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,52.47199212001132,inf
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,48.16928309426977,inf
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,49.949850066628954,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0057196562835653,25.157894736842106,0.4319736842105272,1.0828947368421054,0.4389473684210522,0.8857985499462948
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,1.658243823845326,29.592105263157894,0.24684210526315842,1.0,0.5968421052631543,0.6844270676691735
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,1.4955155746509112,29.36842105263158,0.2626315789473688,1.0,0.5970394736842068,0.7115953813104194
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,1.6319011815252407,29.57894736842105,0.24473684210526372,1.0,0.5972368421052595,0.6848525778732549
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,1.5896885069817388,29.44736842105263,0.25052631578947415,1.0,0.5974342105263122,0.6977528464017191
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,1.7778732545649838,29.855263157894736,0.24697368421052693,1.0,0.5982236842105227,0.6715069280343721
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,1.66017722878625,29.526315789473685,0.24565789473684266,1.0,0.5976315789473647,0.6873325456498391
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,1.6707303974221257,29.539473684210527,0.24592105263157948,1.0,0.5976315789473648,0.6823445220193344


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.495,0.507,0.501,0.12,0.465,0.128,0.484,0.126,0.472,1.748,1.691,1.73
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.273,0.275,0.27,0.006,0.108,0.007,0.111,0.005,0.103,3.232,3.212,3.271
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.301,0.299,0.298,0.011,0.151,0.013,0.149,0.009,0.144,2.948,2.96,2.971
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.272,0.276,0.269,0.005,0.106,0.007,0.113,0.006,0.104,3.244,3.206,3.274
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.277,0.278,0.274,0.007,0.113,0.006,0.114,0.006,0.108,3.203,3.179,3.223
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.265,0.265,0.261,0.005,0.095,0.006,0.097,0.004,0.091,3.353,3.346,3.39
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.273,0.272,0.272,0.007,0.108,0.006,0.105,0.005,0.103,3.241,3.258,3.269
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.274,0.273,0.27,0.007,0.109,0.006,0.107,0.005,0.102,3.232,3.244,3.278


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1724.8778619626537,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167412,0.35740891098976135
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.9992218911647797,52.85965198770988,158.4403630705251,0.030419073824095255,0.9999099373817444,0.9997555628098229,4.996116685859574e-05,0.06866401989689012
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.9972081184387207,45.68674087524414,393.7624455506552,0.0362696602549731,0.9992711246013641,0.9948800802230835,0.002816571854054928,0.13800588250160217
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.9984103441238403,47.32183837890625,243.26409753318347,0.031854780825762916,0.9997560381889343,0.9990255236625671,0.00022701719717588276,0.08662129938602448
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.9259974956512451,30.801629066467285,1153.2624401382661,0.0959928564519473,0.970680445432663,0.8002669811248779,0.08557318896055222,0.3121216297149658
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.9961848258972168,40.893821716308594,413.4185524112918,0.043958536675115255,0.9987572729587555,0.9542728364467621,0.008454876486212015,0.159437395632267
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.9990638494491577,44.430498123168945,177.60871433644039,0.03663798246943495,0.9999057054519653,0.9997859001159668,7.354354238486849e-05,0.06927930936217308
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.9992760121822357,52.89492988586426,165.48691448201149,0.02945316872330824,0.9999276101589203,0.999869704246521,3.517919503792655e-05,0.06502353772521019


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preTruex3_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1699.0127850497613,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167413,0.3574089109897613,20.78825177997165,28.813861168558674,0.5,0.507,0.502,0.121,0.47200000000000003,0.127,0.485,0.125,0.475,1.71,1.676,1.7080000000000002,1.005739795918372,24.386842105263163,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.9943773150444032,47.317226695222686,431.7918928735348,0.03197864478348622,0.998897522687912,0.9927451461143764,0.002963019527536577,0.1662119246305258,56.19379343020404,inf,0.28300000000000003,0.282,0.28300000000000003,0.006999999999999999,0.12300000000000001,0.006999999999999999,0.121,0.006999999999999999,0.122,3.105,3.12,3.115,1.875318877551008,30.0,0.18128947368421094,1.0,0.593554687500001,0.6200214906686379
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.927196890115738,30.364782333374023,1240.1600389695345,0.20756686264032204,0.9749984443187714,0.8595735430717468,0.059025067836046226,0.3055642545223236,50.69642401559335,66.7089164072201,0.405,0.391,0.39299999999999996,0.052000000000000005,0.326,0.044000000000000004,0.302,0.045,0.306,2.1719999999999997,2.252,2.238,1.3529974489795826,24.386842105263163,0.30613157894737,1.0,0.5882812500000009,0.7802807129430741
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.9918414950370787,43.4235954284668,513.480564683288,0.03592743248580307,0.9984995722770692,0.9871291518211364,0.004489561542868614,0.18158967792987826,53.5592272843831,67.79282472773721,0.29,0.298,0.285,0.006999999999999999,0.131,0.012,0.14400000000000002,0.006,0.124,3.03,2.977,3.077,1.647640306122449,30.0,0.21257894736842034,1.0,0.595312499999999,0.6659999328678836
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.6798142790794373,23.17491340637207,1795.169300197961,0.3844909344396283,0.8182073533535004,0.4949837177991867,0.17838945984840393,0.396550327539444,57.070657380986844,inf,0.26899999999999996,0.27399999999999997,0.267,0.006,0.107,0.011000000000000001,0.113,0.004,0.10099999999999999,3.323,3.2910000000000004,3.295,2.019770408163256,30.0,0.18128947368421094,1.0,0.598242187499999,0.6006987865870048
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.9674719870090484,35.34869384765625,946.0137804560457,0.08216128200905501,0.9896670579910278,0.8875524997711182,0.024537306278944016,0.2597070783376694,55.658398163710224,64.59783638432282,0.354,0.35200000000000004,0.32899999999999996,0.026000000000000002,0.24100000000000002,0.027999999999999997,0.23800000000000002,0.019,0.19899999999999998,2.504,2.539,2.7110000000000003,1.5825892857142885,30.0,0.18128947368421094,1.0,0.5900390625000018,0.6590989779135337
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.9916820526123048,41.80485153198242,514.1334682927089,0.04029184183537963,0.9983782172203064,0.9869311451911926,0.004709536675363779,0.18249748647212985,53.430064524265795,68.24556907045364,0.292,0.287,0.281,0.01,0.13699999999999998,0.008,0.128,0.006,0.11900000000000001,3.0239999999999996,3.06,3.1189999999999998,1.914540816326517,30.0,0.18128947368421094,1.0,0.5970703124999963,0.6147450238319032
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.9768661856651306,39.0904426574707,825.1307697243532,0.04570670863615745,0.9945299625396729,0.9561289846897124,0.01908089406788349,0.2458522394299507,57.19313006496482,inf,0.28600000000000003,0.28800000000000003,0.256,0.01,0.128,0.01,0.131,0.006999999999999999,0.09,3.127,3.103,3.5180000000000002,2.1106505102040933,30.0,0.18128947368421094,1.0,0.598242187499999,0.5885814396482265


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preTruex3_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,56.19379343020404,inf
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,50.69642401559335,66.7089164072201
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,57.07065738098684,inf
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,55.65839816371023,64.59783638432283
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,53.4300645242658,68.24556907045363
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,57.19313006496482,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preTruex3_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,1.8753188775510077,30.0,0.18128947368421097,1.0,0.593554687500001,0.6200214906686379
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,1.3529974489795826,24.38684210526316,0.30613157894737,1.0,0.5882812500000009,0.780280712943074
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,1.647640306122449,30.0,0.21257894736842034,1.0,0.595312499999999,0.6659999328678836
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,2.019770408163256,30.0,0.18128947368421097,1.0,0.598242187499999,0.6006987865870048
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,1.5825892857142885,30.0,0.18128947368421097,1.0,0.5900390625000018,0.6590989779135337
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,1.914540816326517,30.0,0.18128947368421097,1.0,0.5970703124999963,0.6147450238319032
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,2.1106505102040933,30.0,0.18128947368421097,1.0,0.598242187499999,0.5885814396482265


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preTruex3_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.121,0.472,0.127,0.485,0.125,0.475,1.71,1.676,1.708
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.283,0.282,0.283,0.007,0.123,0.007,0.121,0.007,0.122,3.105,3.12,3.115
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.405,0.391,0.393,0.052,0.326,0.044,0.302,0.045,0.306,2.172,2.252,2.238
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.29,0.298,0.285,0.007,0.131,0.012,0.144,0.006,0.124,3.03,2.977,3.077
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.269,0.274,0.267,0.006,0.107,0.011,0.113,0.004,0.101,3.323,3.291,3.295
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.354,0.352,0.329,0.026,0.241,0.028,0.238,0.019,0.199,2.504,2.539,2.711
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.292,0.287,0.281,0.01,0.137,0.008,0.128,0.006,0.119,3.024,3.06,3.119
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.286,0.288,0.256,0.01,0.128,0.01,0.131,0.007,0.09,3.127,3.103,3.518


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex3_preTruex3_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1699.0127850497613,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167412,0.35740891098976135
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.9943773150444031,47.317226695222686,431.79189287353483,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.9271968901157379,30.364782333374023,1240.1600389695345,0.20756686264032204,0.9749984443187714,0.8595735430717468,0.05902506783604622,0.3055642545223236
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.9918414950370789,43.4235954284668,513.480564683288,0.03592743248580307,0.9984995722770691,0.9871291518211365,0.004489561542868614,0.18158967792987823
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.6798142790794373,23.17491340637207,1795.1693001979613,0.38449093443962834,0.8182073533535004,0.4949837177991867,0.17838945984840393,0.39655032753944397
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.9674719870090485,35.34869384765625,946.0137804560458,0.08216128200905501,0.9896670579910278,0.8875524997711182,0.024537306278944016,0.2597070783376694
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.9916820526123047,41.80485153198242,514.133468292709,0.04029184183537963,0.9983782172203064,0.9869311451911926,0.004709536675363779,0.18249748647212982
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.9768661856651306,39.0904426574707,825.1307697243533,0.045706708636157445,0.9945299625396729,0.9561289846897125,0.01908089406788349,0.24585223942995071


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex4_preTruex4_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2099.846932289197,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314,20.788251779971652,28.81386116855867,0.499,0.51,0.503,0.122,0.471,0.13,0.489,0.127,0.475,1.716,1.665,1.71,1.0058002148227703,25.157894736842106,0.4319736842105272,1.0828947368421054,0.43953947368421015,0.8858656283566063
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.9943773150444031,47.317226695222686,436.7940466013711,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258,56.19379343020404,inf,0.285,0.28,0.281,0.007,0.126,0.006,0.119,0.006,0.12,3.101,3.139,3.125,1.8283834586466154,29.776315789473685,0.22407894736842152,1.0,0.5988157894736804,0.6504705155746511
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.9161604344844818,30.067094802856445,1358.1083331625746,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207,60.48292692241428,83.27961498648983,0.364,0.355,0.348,0.032,0.257,0.028,0.24,0.025,0.229,2.437,2.505,2.551,1.5568206229860353,29.17105263157895,0.2146052631578954,1.0,0.5990131578947332,0.6797187969924818
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.9716932773590088,36.850772857666016,898.4845258946018,0.06600381849055559,0.9909796118736267,0.9410417079925537,0.025669848546385765,0.24006523191928864,53.559227284383084,67.7928247277372,0.289,0.295,0.285,0.007,0.131,0.01,0.14,0.006,0.125,3.032,2.991,3.072,1.693689581095596,29.75,0.2378947368421058,1.0,0.5984210526315752,0.6750018259935557
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.6088082790374756,21.158225059509277,1867.3497392403206,0.638755105266992,0.662607878446579,0.4190233051776886,0.19857440888881683,0.4060186296701431,65.8623288157725,inf,0.246,0.238,0.223,0.015,0.084,0.009,0.073,0.002,0.053,3.788,3.849,3.977,2.258968850698175,30.0,0.15881578947368352,1.0,0.5990131578947331,0.5587615467239523
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.962173581123352,34.76143264770508,1051.7013125108,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666,62.23640502362157,70.85358305245803,0.314,0.319,0.305,0.012,0.17,0.016,0.179,0.01,0.158,2.815,2.797,2.903,1.3392320085929073,29.973684210526315,0.17171052631578915,1.0,0.5974342105263123,0.6874532223415685
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.975301206111908,36.97001647949219,849.2569590014541,0.06525302436436053,0.9917876124382019,0.946578323841095,0.02371078170835972,0.22978755831718445,53.4300645242658,68.24556907045363,0.292,0.288,0.283,0.009,0.137,0.007,0.129,0.007,0.122,3.028,3.049,3.11,1.7516917293233092,29.986842105263158,0.22868421052631638,1.0,0.5988157894736805,0.6600477443609025
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.9720728397369385,38.599294662475586,883.3102194168611,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092,65.08876041630839,inf,0.27,0.267,0.237,0.01,0.106,0.005,0.102,0.011,0.07,3.319,3.304,3.87,2.3041621911922707,30.0,0.1507894736842096,1.0,0.5986184210526279,0.545658754027926


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex4_preTruex4_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,56.19379343020404,inf
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,60.48292692241428,83.27961498648983
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,65.8623288157725,inf
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,62.23640502362157,70.85358305245803
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,53.4300645242658,68.24556907045363
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,65.08876041630839,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex4_preTruex4_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0058002148227703,25.157894736842106,0.4319736842105272,1.0828947368421054,0.43953947368421015,0.8858656283566063
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,1.8283834586466154,29.776315789473685,0.22407894736842152,1.0,0.5988157894736804,0.6504705155746511
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,1.5568206229860353,29.17105263157895,0.2146052631578954,1.0,0.5990131578947332,0.6797187969924818
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,1.693689581095596,29.75,0.2378947368421058,1.0,0.5984210526315752,0.6750018259935557
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,2.258968850698175,30.0,0.15881578947368352,1.0,0.5990131578947331,0.5587615467239523
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,1.3392320085929073,29.973684210526315,0.17171052631578915,1.0,0.5974342105263123,0.6874532223415685
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,1.7516917293233092,29.986842105263158,0.22868421052631638,1.0,0.5988157894736805,0.6600477443609025
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,2.3041621911922707,30.0,0.1507894736842096,1.0,0.5986184210526279,0.545658754027926


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex4_preTruex4_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.51,0.503,0.122,0.471,0.13,0.489,0.127,0.475,1.716,1.665,1.71
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.285,0.28,0.281,0.007,0.126,0.006,0.119,0.006,0.12,3.101,3.139,3.125
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.364,0.355,0.348,0.032,0.257,0.028,0.24,0.025,0.229,2.437,2.505,2.551
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.289,0.295,0.285,0.007,0.131,0.01,0.14,0.006,0.125,3.032,2.991,3.072
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.246,0.238,0.223,0.015,0.084,0.009,0.073,0.002,0.053,3.788,3.849,3.977
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.314,0.319,0.305,0.012,0.17,0.016,0.179,0.01,0.158,2.815,2.797,2.903
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.292,0.288,0.283,0.009,0.137,0.007,0.129,0.007,0.122,3.028,3.049,3.11
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.27,0.267,0.237,0.01,0.106,0.005,0.102,0.011,0.07,3.319,3.304,3.87


==> figures/results_15ago(general)/results_15agost(general)/backup/SiSR_test-ds_blurTruex4_preTruex4_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2099.846932289197,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.9943773150444031,47.317226695222686,436.7940466013711,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.9161604344844818,30.067094802856445,1358.1083331625746,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.9716932773590088,36.850772857666016,898.4845258946018,0.06600381849055559,0.9909796118736267,0.9410417079925537,0.025669848546385765,0.24006523191928864
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.6088082790374756,21.158225059509277,1867.3497392403206,0.638755105266992,0.662607878446579,0.4190233051776886,0.19857440888881683,0.4060186296701431
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.962173581123352,34.76143264770508,1051.7013125108,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.975301206111908,36.97001647949219,849.2569590014541,0.06525302436436053,0.9917876124382019,0.946578323841095,0.02371078170835972,0.22978755831718445
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.9720728397369385,38.599294662475586,883.3102194168611,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,50.44184829885163,inf
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,39.13088171989462,51.642811029466685
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,45.819702325923444,inf
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,37.781768145873855,51.982884343143105
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,37.85075833008638,51.32419583888278
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,88.49538378904796,inf
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,37.81837843038991,51.82836747089153


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex2_preTruex2_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,58.28865945152951,73.02962943838507
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,33.736817589939406,47.75378713859945
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,42.65608917891419,55.71002802842321
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,40.71294934815453,54.54709718840202
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,41.63042582946093,49.498673281028594
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,11.313850083805058,11.528927120565621
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,40.86380461166255,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex2_preTruex2_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.8858193457126617,29.74614143371582,1231.0665154873702,0.26981736209549023,0.978765219449997,0.8943759799003601,0.036029838025569916,0.31697435677051544
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.9929782152175903,43.69454551732807,480.6327819424343,0.037359146327733114,0.9987250566482544,0.9905330431739172,0.0038879674367138023,0.17840496886186913
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.9471767544746399,32.504215240478516,1002.9968252536939,0.1485663872071245,0.986356794834137,0.9004835784435272,0.04506959207355976,0.2929416298866272
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.9511549472808838,34.19234848022461,1010.0057365764144,0.08631048080928257,0.9910869002342224,0.8388751149177551,0.03935174271464348,0.2996148467063904
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.9919936060905457,43.95054244995117,494.94607893166585,0.04440503431549114,0.9987707734107971,0.9894532561302185,0.002513200743123889,0.18622998893260956
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.9809474349021912,37.78021430969238,739.7779169021874,0.0680675058545616,0.9964779317378998,0.9410150051116943,0.011132034473121166,0.22516953945159912
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,0.4768882691860199,17.147571563720703,2573.3736926357456,4.177770239563149,0.7142701745033264,0.5565172433853149,0.15760774910449982,0.4114936292171478
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.985371857881546,40.66984558105469,649.6101598588361,0.05156280421091012,0.9982032775878906,0.988335907459259,0.003784868633374572,0.21918418258428574


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1724.8778619626535,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167413,0.3574089109897613,20.78825177997165,28.813861168558674,0.495,0.507,0.501,0.12,0.465,0.128,0.484,0.126,0.472,1.7480000000000002,1.6909999999999998,1.73,1.0057196562835653,25.157894736842106,0.4319736842105272,1.0828947368421054,0.4389473684210522,0.8857985499462948
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.9992218911647796,52.85965198770988,158.44036307052508,0.03041907382409525,0.9999099373817444,0.9997555628098228,4.996116685859574e-05,0.06866401989689012,50.28165910056178,inf,0.273,0.275,0.27,0.006,0.108,0.006999999999999999,0.111,0.005,0.103,3.232,3.212,3.2710000000000004,1.658243823845326,29.592105263157894,0.2468421052631584,1.0,0.5968421052631543,0.6844270676691735
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.9972081184387208,45.68674087524414,393.76244555065523,0.0362696602549731,0.999271124601364,0.9948800802230836,0.0028165718540549287,0.13800588250160215,51.444696545207776,inf,0.301,0.299,0.298,0.011,0.151,0.013,0.149,0.009000000000000001,0.14400000000000002,2.948,2.96,2.971,1.4955155746509112,29.36842105263158,0.2626315789473688,1.0,0.5970394736842068,0.7115953813104194
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.9984103441238404,47.32183837890625,243.26409753318347,0.031854780825762916,0.9997560381889344,0.9990255236625672,0.0002270171971758828,0.08662129938602448,50.97039322717097,inf,0.272,0.276,0.269,0.005,0.106,0.006999999999999999,0.113,0.006,0.104,3.244,3.2060000000000004,3.274,1.6319011815252409,29.578947368421048,0.2447368421052637,1.0,0.5972368421052595,0.6848525778732549
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.9259974956512452,30.801629066467285,1153.262440138266,0.0959928564519473,0.970680445432663,0.8002669811248779,0.08557318896055223,0.3121216297149658,47.29531246968693,inf,0.277,0.278,0.274,0.006999999999999999,0.113,0.006,0.114,0.006,0.108,3.2030000000000003,3.179,3.2230000000000003,1.5896885069817388,29.447368421052627,0.2505263157894741,1.0,0.5974342105263122,0.6977528464017191
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.9961848258972168,40.893821716308594,413.4185524112918,0.043958536675115255,0.9987572729587556,0.9542728364467621,0.008454876486212015,0.159437395632267,52.47199212001132,inf,0.265,0.265,0.261,0.005,0.095,0.006,0.097,0.004,0.091,3.353,3.346,3.39,1.7778732545649838,29.855263157894736,0.2469736842105269,1.0,0.5982236842105227,0.6715069280343721
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.9990638494491576,44.43049812316895,177.60871433644039,0.03663798246943495,0.9999057054519652,0.9997859001159668,7.354354238486849e-05,0.06927930936217308,48.16928309426977,inf,0.273,0.272,0.272,0.006999999999999999,0.108,0.006,0.105,0.005,0.103,3.241,3.258,3.269,1.66017722878625,29.52631578947368,0.24565789473684266,1.0,0.5976315789473647,0.6873325456498391
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.9992760121822356,52.89492988586426,165.48691448201146,0.029453168723308238,0.9999276101589204,0.999869704246521,3.517919503792655e-05,0.06502353772521019,49.94985006662896,inf,0.274,0.273,0.27,0.006999999999999999,0.109,0.006,0.107,0.005,0.102,3.232,3.244,3.278,1.6707303974221257,29.53947368421053,0.2459210526315795,1.0,0.5976315789473648,0.6823445220193344


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,50.28165910056178,inf
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,51.44469654520779,inf
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,50.97039322717098,inf
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,47.295312469686934,inf
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,52.47199212001132,inf
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,48.16928309426977,inf
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,49.949850066628954,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0057196562835653,25.157894736842106,0.4319736842105272,1.0828947368421054,0.4389473684210522,0.8857985499462948
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,1.658243823845326,29.592105263157894,0.24684210526315842,1.0,0.5968421052631543,0.6844270676691735
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,1.4955155746509112,29.36842105263158,0.2626315789473688,1.0,0.5970394736842068,0.7115953813104194
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,1.6319011815252407,29.57894736842105,0.24473684210526372,1.0,0.5972368421052595,0.6848525778732549
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,1.5896885069817388,29.44736842105263,0.25052631578947415,1.0,0.5974342105263122,0.6977528464017191
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,1.7778732545649838,29.855263157894736,0.24697368421052693,1.0,0.5982236842105227,0.6715069280343721
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,1.66017722878625,29.526315789473685,0.24565789473684266,1.0,0.5976315789473647,0.6873325456498391
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,1.6707303974221257,29.539473684210527,0.24592105263157948,1.0,0.5976315789473648,0.6823445220193344


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.495,0.507,0.501,0.12,0.465,0.128,0.484,0.126,0.472,1.748,1.691,1.73
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.273,0.275,0.27,0.006,0.108,0.007,0.111,0.005,0.103,3.232,3.212,3.271
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.301,0.299,0.298,0.011,0.151,0.013,0.149,0.009,0.144,2.948,2.96,2.971
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.272,0.276,0.269,0.005,0.106,0.007,0.113,0.006,0.104,3.244,3.206,3.274
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.277,0.278,0.274,0.007,0.113,0.006,0.114,0.006,0.108,3.203,3.179,3.223
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.265,0.265,0.261,0.005,0.095,0.006,0.097,0.004,0.091,3.353,3.346,3.39
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.273,0.272,0.272,0.007,0.108,0.006,0.105,0.005,0.103,3.241,3.258,3.269
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.274,0.273,0.27,0.007,0.109,0.006,0.107,0.005,0.102,3.232,3.244,3.278


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1724.8778619626537,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167412,0.35740891098976135
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.9992218911647797,52.85965198770988,158.4403630705251,0.030419073824095255,0.9999099373817444,0.9997555628098229,4.996116685859574e-05,0.06866401989689012
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.9972081184387207,45.68674087524414,393.7624455506552,0.0362696602549731,0.9992711246013641,0.9948800802230835,0.002816571854054928,0.13800588250160217
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.9984103441238403,47.32183837890625,243.26409753318347,0.031854780825762916,0.9997560381889343,0.9990255236625671,0.00022701719717588276,0.08662129938602448
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.9259974956512451,30.801629066467285,1153.2624401382661,0.0959928564519473,0.970680445432663,0.8002669811248779,0.08557318896055222,0.3121216297149658
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.9961848258972168,40.893821716308594,413.4185524112918,0.043958536675115255,0.9987572729587555,0.9542728364467621,0.008454876486212015,0.159437395632267
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.9990638494491577,44.430498123168945,177.60871433644039,0.03663798246943495,0.9999057054519653,0.9997859001159668,7.354354238486849e-05,0.06927930936217308
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.9992760121822357,52.89492988586426,165.48691448201149,0.02945316872330824,0.9999276101589203,0.999869704246521,3.517919503792655e-05,0.06502353772521019


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preTruex3_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1699.0127850497613,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167413,0.3574089109897613,20.78825177997165,28.813861168558674,0.5,0.507,0.502,0.121,0.47200000000000003,0.127,0.485,0.125,0.475,1.71,1.676,1.7080000000000002,1.005739795918372,24.386842105263163,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.9943773150444032,47.317226695222686,431.7918928735348,0.03197864478348622,0.998897522687912,0.9927451461143764,0.002963019527536577,0.1662119246305258,56.19379343020404,inf,0.28300000000000003,0.282,0.28300000000000003,0.006999999999999999,0.12300000000000001,0.006999999999999999,0.121,0.006999999999999999,0.122,3.105,3.12,3.115,1.875318877551008,30.0,0.18128947368421094,1.0,0.593554687500001,0.6200214906686379
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.927196890115738,30.364782333374023,1240.1600389695345,0.20756686264032204,0.9749984443187714,0.8595735430717468,0.059025067836046226,0.3055642545223236,50.69642401559335,66.7089164072201,0.405,0.391,0.39299999999999996,0.052000000000000005,0.326,0.044000000000000004,0.302,0.045,0.306,2.1719999999999997,2.252,2.238,1.3529974489795826,24.386842105263163,0.30613157894737,1.0,0.5882812500000009,0.7802807129430741
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.9918414950370787,43.4235954284668,513.480564683288,0.03592743248580307,0.9984995722770692,0.9871291518211364,0.004489561542868614,0.18158967792987826,53.5592272843831,67.79282472773721,0.29,0.298,0.285,0.006999999999999999,0.131,0.012,0.14400000000000002,0.006,0.124,3.03,2.977,3.077,1.647640306122449,30.0,0.21257894736842034,1.0,0.595312499999999,0.6659999328678836
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.6798142790794373,23.17491340637207,1795.169300197961,0.3844909344396283,0.8182073533535004,0.4949837177991867,0.17838945984840393,0.396550327539444,57.070657380986844,inf,0.26899999999999996,0.27399999999999997,0.267,0.006,0.107,0.011000000000000001,0.113,0.004,0.10099999999999999,3.323,3.2910000000000004,3.295,2.019770408163256,30.0,0.18128947368421094,1.0,0.598242187499999,0.6006987865870048
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.9674719870090484,35.34869384765625,946.0137804560457,0.08216128200905501,0.9896670579910278,0.8875524997711182,0.024537306278944016,0.2597070783376694,55.658398163710224,64.59783638432282,0.354,0.35200000000000004,0.32899999999999996,0.026000000000000002,0.24100000000000002,0.027999999999999997,0.23800000000000002,0.019,0.19899999999999998,2.504,2.539,2.7110000000000003,1.5825892857142885,30.0,0.18128947368421094,1.0,0.5900390625000018,0.6590989779135337
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.9916820526123048,41.80485153198242,514.1334682927089,0.04029184183537963,0.9983782172203064,0.9869311451911926,0.004709536675363779,0.18249748647212985,53.430064524265795,68.24556907045364,0.292,0.287,0.281,0.01,0.13699999999999998,0.008,0.128,0.006,0.11900000000000001,3.0239999999999996,3.06,3.1189999999999998,1.914540816326517,30.0,0.18128947368421094,1.0,0.5970703124999963,0.6147450238319032
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.9768661856651306,39.0904426574707,825.1307697243532,0.04570670863615745,0.9945299625396729,0.9561289846897124,0.01908089406788349,0.2458522394299507,57.19313006496482,inf,0.28600000000000003,0.28800000000000003,0.256,0.01,0.128,0.01,0.131,0.006999999999999999,0.09,3.127,3.103,3.5180000000000002,2.1106505102040933,30.0,0.18128947368421094,1.0,0.598242187499999,0.5885814396482265


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preTruex3_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,56.19379343020404,inf
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,50.69642401559335,66.7089164072201
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,57.07065738098684,inf
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,55.65839816371023,64.59783638432283
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,53.4300645242658,68.24556907045363
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,57.19313006496482,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preTruex3_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,1.8753188775510077,30.0,0.18128947368421097,1.0,0.593554687500001,0.6200214906686379
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,1.3529974489795826,24.38684210526316,0.30613157894737,1.0,0.5882812500000009,0.780280712943074
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,1.647640306122449,30.0,0.21257894736842034,1.0,0.595312499999999,0.6659999328678836
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,2.019770408163256,30.0,0.18128947368421097,1.0,0.598242187499999,0.6006987865870048
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,1.5825892857142885,30.0,0.18128947368421097,1.0,0.5900390625000018,0.6590989779135337
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,1.914540816326517,30.0,0.18128947368421097,1.0,0.5970703124999963,0.6147450238319032
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,2.1106505102040933,30.0,0.18128947368421097,1.0,0.598242187499999,0.5885814396482265


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preTruex3_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.121,0.472,0.127,0.485,0.125,0.475,1.71,1.676,1.708
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.283,0.282,0.283,0.007,0.123,0.007,0.121,0.007,0.122,3.105,3.12,3.115
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.405,0.391,0.393,0.052,0.326,0.044,0.302,0.045,0.306,2.172,2.252,2.238
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.29,0.298,0.285,0.007,0.131,0.012,0.144,0.006,0.124,3.03,2.977,3.077
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.269,0.274,0.267,0.006,0.107,0.011,0.113,0.004,0.101,3.323,3.291,3.295
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.354,0.352,0.329,0.026,0.241,0.028,0.238,0.019,0.199,2.504,2.539,2.711
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.292,0.287,0.281,0.01,0.137,0.008,0.128,0.006,0.119,3.024,3.06,3.119
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.286,0.288,0.256,0.01,0.128,0.01,0.131,0.007,0.09,3.127,3.103,3.518


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex3_preTruex3_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.7748652398586273,26.60952854156494,1699.0127850497613,0.472973848040502,0.9465559720993042,0.7860076427459717,0.08005870506167412,0.35740891098976135
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.9943773150444031,47.317226695222686,431.79189287353483,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.9271968901157379,30.364782333374023,1240.1600389695345,0.20756686264032204,0.9749984443187714,0.8595735430717468,0.05902506783604622,0.3055642545223236
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.9918414950370789,43.4235954284668,513.480564683288,0.03592743248580307,0.9984995722770691,0.9871291518211365,0.004489561542868614,0.18158967792987823
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.6798142790794373,23.17491340637207,1795.1693001979613,0.38449093443962834,0.8182073533535004,0.4949837177991867,0.17838945984840393,0.39655032753944397
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.9674719870090485,35.34869384765625,946.0137804560458,0.08216128200905501,0.9896670579910278,0.8875524997711182,0.024537306278944016,0.2597070783376694
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.9916820526123047,41.80485153198242,514.133468292709,0.04029184183537963,0.9983782172203064,0.9869311451911926,0.004709536675363779,0.18249748647212982
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.9768661856651306,39.0904426574707,825.1307697243533,0.045706708636157445,0.9945299625396729,0.9561289846897125,0.01908089406788349,0.24585223942995071


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex4_preTruex4_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2099.846932289197,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314,20.788251779971652,28.81386116855867,0.499,0.51,0.503,0.122,0.471,0.13,0.489,0.127,0.475,1.716,1.665,1.71,1.0058002148227703,25.157894736842106,0.4319736842105272,1.0828947368421054,0.43953947368421015,0.8858656283566063
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.9943773150444031,47.317226695222686,436.7940466013711,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258,56.19379343020404,inf,0.285,0.28,0.281,0.007,0.126,0.006,0.119,0.006,0.12,3.101,3.139,3.125,1.8283834586466154,29.776315789473685,0.22407894736842152,1.0,0.5988157894736804,0.6504705155746511
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.9161604344844818,30.067094802856445,1358.1083331625746,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207,60.48292692241428,83.27961498648983,0.364,0.355,0.348,0.032,0.257,0.028,0.24,0.025,0.229,2.437,2.505,2.551,1.5568206229860353,29.17105263157895,0.2146052631578954,1.0,0.5990131578947332,0.6797187969924818
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.9716932773590088,36.850772857666016,898.4845258946018,0.06600381849055559,0.9909796118736267,0.9410417079925537,0.025669848546385765,0.24006523191928864,53.559227284383084,67.7928247277372,0.289,0.295,0.285,0.007,0.131,0.01,0.14,0.006,0.125,3.032,2.991,3.072,1.693689581095596,29.75,0.2378947368421058,1.0,0.5984210526315752,0.6750018259935557
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.6088082790374756,21.158225059509277,1867.3497392403206,0.638755105266992,0.662607878446579,0.4190233051776886,0.19857440888881683,0.4060186296701431,65.8623288157725,inf,0.246,0.238,0.223,0.015,0.084,0.009,0.073,0.002,0.053,3.788,3.849,3.977,2.258968850698175,30.0,0.15881578947368352,1.0,0.5990131578947331,0.5587615467239523
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.962173581123352,34.76143264770508,1051.7013125108,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666,62.23640502362157,70.85358305245803,0.314,0.319,0.305,0.012,0.17,0.016,0.179,0.01,0.158,2.815,2.797,2.903,1.3392320085929073,29.973684210526315,0.17171052631578915,1.0,0.5974342105263123,0.6874532223415685
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.975301206111908,36.97001647949219,849.2569590014541,0.06525302436436053,0.9917876124382019,0.946578323841095,0.02371078170835972,0.22978755831718445,53.4300645242658,68.24556907045363,0.292,0.288,0.283,0.009,0.137,0.007,0.129,0.007,0.122,3.028,3.049,3.11,1.7516917293233092,29.986842105263158,0.22868421052631638,1.0,0.5988157894736805,0.6600477443609025
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.9720728397369385,38.599294662475586,883.3102194168611,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092,65.08876041630839,inf,0.27,0.267,0.237,0.01,0.106,0.005,0.102,0.011,0.07,3.319,3.304,3.87,2.3041621911922707,30.0,0.1507894736842096,1.0,0.5986184210526279,0.545658754027926


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex4_preTruex4_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,56.19379343020404,inf
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,60.48292692241428,83.27961498648983
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,65.8623288157725,inf
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,62.23640502362157,70.85358305245803
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,53.4300645242658,68.24556907045363
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,65.08876041630839,inf


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex4_preTruex4_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0058002148227703,25.157894736842106,0.4319736842105272,1.0828947368421054,0.43953947368421015,0.8858656283566063
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,1.8283834586466154,29.776315789473685,0.22407894736842152,1.0,0.5988157894736804,0.6504705155746511
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,1.5568206229860353,29.17105263157895,0.2146052631578954,1.0,0.5990131578947332,0.6797187969924818
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,1.693689581095596,29.75,0.2378947368421058,1.0,0.5984210526315752,0.6750018259935557
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,2.258968850698175,30.0,0.15881578947368352,1.0,0.5990131578947331,0.5587615467239523
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,1.3392320085929073,29.973684210526315,0.17171052631578915,1.0,0.5974342105263123,0.6874532223415685
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,1.7516917293233092,29.986842105263158,0.22868421052631638,1.0,0.5988157894736805,0.6600477443609025
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,2.3041621911922707,30.0,0.1507894736842096,1.0,0.5986184210526279,0.545658754027926


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex4_preTruex4_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.51,0.503,0.122,0.471,0.13,0.489,0.127,0.475,1.716,1.665,1.71
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.285,0.28,0.281,0.007,0.126,0.006,0.119,0.006,0.12,3.101,3.139,3.125
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.364,0.355,0.348,0.032,0.257,0.028,0.24,0.025,0.229,2.437,2.505,2.551
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.289,0.295,0.285,0.007,0.131,0.01,0.14,0.006,0.125,3.032,2.991,3.072
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.246,0.238,0.223,0.015,0.084,0.009,0.073,0.002,0.053,3.788,3.849,3.977
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.314,0.319,0.305,0.012,0.17,0.016,0.179,0.01,0.158,2.815,2.797,2.903
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.292,0.288,0.283,0.009,0.137,0.007,0.129,0.007,0.122,3.028,3.049,3.11
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.27,0.267,0.237,0.01,0.106,0.005,0.102,0.011,0.07,3.319,3.304,3.87


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/SiSR_test-ds_blurTruex4_preTruex4_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2099.846932289197,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.9943773150444031,47.317226695222686,436.7940466013711,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.9161604344844818,30.067094802856445,1358.1083331625746,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.9716932773590088,36.850772857666016,898.4845258946018,0.06600381849055559,0.9909796118736267,0.9410417079925537,0.025669848546385765,0.24006523191928864
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.6088082790374756,21.158225059509277,1867.3497392403206,0.638755105266992,0.662607878446579,0.4190233051776886,0.19857440888881683,0.4060186296701431
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.962173581123352,34.76143264770508,1051.7013125108,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.975301206111908,36.97001647949219,849.2569590014541,0.06525302436436053,0.9917876124382019,0.946578323841095,0.02371078170835972,0.22978755831718445
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.9720728397369385,38.599294662475586,883.3102194168611,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092


==> figures/results_15ago(general)/results_15agost(general)/backup/backup_similarity/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.8858193457126617,29.74614143371582,1229.9870342876563,0.26981736209549023,0.978765219449997,0.8943759799003601,0.036029838025569916,0.31697435677051544
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,0.9992296695709229,51.11607972084178,160.80738103506323,0.03125779053499533,0.9999112188816071,0.9996802081322727,6.507944192017688e-05,0.0701186043768536
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,0.9946982264518738,42.658912658691406,474.54829040446475,0.05335740897759411,0.9986515641212463,0.9879016578197479,0.006844777846708894,0.17749589681625366
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,0.9684072136878967,35.993404388427734,892.6399283949751,0.08281704094419522,0.9920054078102112,0.9168063998222351,0.02403529081493616,0.26439955830574036
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,0.9989764094352722,52.350589752197266,187.32664626479522,0.04133021882430847,0.9998466670513153,0.9986503720283508,0.0001259635027963668,0.08106546476483345
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,0.996899425983429,42.816938400268555,347.03217735059445,0.04931972248222409,0.9992933869361877,0.9747565984725952,0.005899905227124691,0.1463935598731041
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,0.7659582793712616,17.478260040283203,1535.75609449991,4.146495129705759,0.7623419761657715,0.6809580326080322,0.11442147195339203,0.40256865322589874
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,0.9993800222873688,52.89230537414551,138.10890036982522,0.04162142319966226,0.9999398589134216,0.999875545501709,3.408312659303192e-05,0.06368041411042213


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurFalsex3_preTruex3_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_rpre3,LIIF_x3_rpre3,35.37497973136868,inf
2,test-ds#CAR_x3_rpre3,CAR_x3_rpre3,25.199982991946438,39.44902586922851
3,test-ds#ESRGAN_x3_rpre3,ESRGAN_x3_rpre3,29.16249353635286,39.9020774836137
4,test-ds#MSRN_x3_rpre3,MSRN_x3_rpre3,38.773823856474046,52.24396718126719
5,test-ds#SRGAN_x3_rpre3,SRGAN_x3_rpre3,43.75222045126388,49.16774311782587
6,test-ds#FSRCNN_x3_rpre3,FSRCNN_x3_rpre3,30.538643278772426,42.641134422018894
7,test-ds#LR_x3_rpre3,LR_x3_rpre3,45.330141512187524,inf


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurFalsex3_preTruex3_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0048335123523084,25.157894736842106,0.4319736842105272,1.0828947368421054,0.43894736842105214,0.8857393662728255
1,test-ds#LIIF_x3_rpre3,LIIF_x3_rpre3,1.1607142857142827,27.355263157894736,0.3231578947368419,1.0,0.5974342105263121,0.7987346401718586
2,test-ds#CAR_x3_rpre3,CAR_x3_rpre3,1.0207841031149285,22.144736842105264,0.4055263157894744,1.1598684210526315,0.4949999999999985,0.8828493018259942
3,test-ds#ESRGAN_x3_rpre3,ESRGAN_x3_rpre3,1.0965896885069788,26.92105263157895,0.3402631578947368,1.0,0.5972368421052596,0.8187542427497319
4,test-ds#MSRN_x3_rpre3,MSRN_x3_rpre3,1.4470193340494073,28.289473684210527,0.2798684210526317,1.0,0.5992105263157858,0.7352573576799145
5,test-ds#SRGAN_x3_rpre3,SRGAN_x3_rpre3,1.0323039742212645,28.82894736842105,0.3518421052631582,1.0,0.5921052631578917,0.8234590762620846
6,test-ds#FSRCNN_x3_rpre3,FSRCNN_x3_rpre3,1.170864661654132,28.82894736842105,0.3197368421052628,1.0,0.5978289473684174,0.7886701396348017
7,test-ds#LR_x3_rpre3,LR_x3_rpre3,1.3845059076262058,29.0,0.2747368421052634,1.0,0.5990131578947331,0.7384701396348017


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurFalsex3_preTruex3_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.503,0.51,0.503,0.125,0.477,0.13,0.488,0.127,0.476,1.697,1.666,1.705
1,test-ds#LIIF_x3_rpre3,LIIF_x3_rpre3,0.338,0.345,0.356,0.017,0.21,0.02,0.221,0.024,0.239,2.571,2.528,2.444
2,test-ds#CAR_x3_rpre3,CAR_x3_rpre3,0.523,0.523,0.521,0.142,0.506,0.142,0.507,0.14,0.503,1.616,1.617,1.624
3,test-ds#ESRGAN_x3_rpre3,ESRGAN_x3_rpre3,0.341,0.339,0.353,0.019,0.213,0.017,0.212,0.022,0.234,2.554,2.558,2.458
4,test-ds#MSRN_x3_rpre3,MSRN_x3_rpre3,0.302,0.297,0.313,0.012,0.152,0.008,0.144,0.01,0.167,2.915,2.931,2.777
5,test-ds#SRGAN_x3_rpre3,SRGAN_x3_rpre3,0.43,0.435,0.449,0.065,0.368,0.069,0.376,0.078,0.4,2.022,2.005,1.921
6,test-ds#FSRCNN_x3_rpre3,FSRCNN_x3_rpre3,0.329,0.327,0.342,0.016,0.193,0.015,0.19,0.019,0.215,2.654,2.665,2.545
7,test-ds#LR_x3_rpre3,LR_x3_rpre3,0.319,0.318,0.297,0.012,0.175,0.012,0.175,0.008,0.143,2.753,2.75,2.951


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,50.28165910056178,inf
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,51.44469654520779,inf
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,50.97039322717098,inf
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,47.295312469686934,inf
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,52.47199212001132,inf
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,48.16928309426977,inf
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,49.949850066628954,inf


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0057196562835653,25.157894736842106,0.4319736842105272,1.0828947368421054,0.4389473684210522,0.8857985499462948
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,1.658243823845326,29.592105263157894,0.24684210526315842,1.0,0.5968421052631543,0.6844270676691735
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,1.4955155746509112,29.36842105263158,0.2626315789473688,1.0,0.5970394736842068,0.7115953813104194
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,1.6319011815252407,29.57894736842105,0.24473684210526372,1.0,0.5972368421052595,0.6848525778732549
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,1.5896885069817388,29.44736842105263,0.25052631578947415,1.0,0.5974342105263122,0.6977528464017191
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,1.7778732545649838,29.855263157894736,0.24697368421052693,1.0,0.5982236842105227,0.6715069280343721
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,1.66017722878625,29.526315789473685,0.24565789473684266,1.0,0.5976315789473647,0.6873325456498391
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,1.6707303974221257,29.539473684210527,0.24592105263157948,1.0,0.5976315789473648,0.6823445220193344


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.495,0.507,0.501,0.12,0.465,0.128,0.484,0.126,0.472,1.748,1.691,1.73
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.273,0.275,0.27,0.006,0.108,0.007,0.111,0.005,0.103,3.232,3.212,3.271
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.301,0.299,0.298,0.011,0.151,0.013,0.149,0.009,0.144,2.948,2.96,2.971
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.272,0.276,0.269,0.005,0.106,0.007,0.113,0.006,0.104,3.244,3.206,3.274
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.277,0.278,0.274,0.007,0.113,0.006,0.114,0.006,0.108,3.203,3.179,3.223
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.265,0.265,0.261,0.005,0.095,0.006,0.097,0.004,0.091,3.353,3.346,3.39
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.273,0.272,0.272,0.007,0.108,0.006,0.105,0.005,0.103,3.241,3.258,3.269
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.274,0.273,0.27,0.007,0.109,0.006,0.107,0.005,0.102,3.232,3.244,3.278


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurTruex3_preTruex3_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,56.19379343020404,inf
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,50.69642401559335,66.7089164072201
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,57.07065738098684,inf
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,55.65839816371023,64.59783638432283
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,53.4300645242658,68.24556907045363
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,57.19313006496482,inf


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurTruex3_preTruex3_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,1.8753188775510077,30.0,0.18128947368421097,1.0,0.593554687500001,0.6200214906686379
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,1.3529974489795826,24.38684210526316,0.30613157894737,1.0,0.5882812500000009,0.780280712943074
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,1.647640306122449,30.0,0.21257894736842034,1.0,0.595312499999999,0.6659999328678836
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,2.019770408163256,30.0,0.18128947368421097,1.0,0.598242187499999,0.6006987865870048
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,1.5825892857142885,30.0,0.18128947368421097,1.0,0.5900390625000018,0.6590989779135337
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,1.914540816326517,30.0,0.18128947368421097,1.0,0.5970703124999963,0.6147450238319032
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,2.1106505102040933,30.0,0.18128947368421097,1.0,0.598242187499999,0.5885814396482265


==> figures/results_15ago(general)/results_15agost(general)/backup2/SiSR_test-ds_blurTruex3_preTruex3_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.121,0.472,0.127,0.485,0.125,0.475,1.71,1.676,1.708
1,test-ds#LIIF_x3_blur3_rpre3,LIIF_x3_blur3_rpre3,0.283,0.282,0.283,0.007,0.123,0.007,0.121,0.007,0.122,3.105,3.12,3.115
2,test-ds#CAR_x3_blur3_rpre3,CAR_x3_blur3_rpre3,0.405,0.391,0.393,0.052,0.326,0.044,0.302,0.045,0.306,2.172,2.252,2.238
3,test-ds#ESRGAN_x3_blur3_rpre3,ESRGAN_x3_blur3_rpre3,0.29,0.298,0.285,0.007,0.131,0.012,0.144,0.006,0.124,3.03,2.977,3.077
4,test-ds#MSRN_x3_blur3_rpre3,MSRN_x3_blur3_rpre3,0.269,0.274,0.267,0.006,0.107,0.011,0.113,0.004,0.101,3.323,3.291,3.295
5,test-ds#SRGAN_x3_blur3_rpre3,SRGAN_x3_blur3_rpre3,0.354,0.352,0.329,0.026,0.241,0.028,0.238,0.019,0.199,2.504,2.539,2.711
6,test-ds#FSRCNN_x3_blur3_rpre3,FSRCNN_x3_blur3_rpre3,0.292,0.287,0.281,0.01,0.137,0.008,0.128,0.006,0.119,3.024,3.06,3.119
7,test-ds#LR_x3_blur3_rpre3,LR_x3_blur3_rpre3,0.286,0.288,0.256,0.01,0.128,0.01,0.131,0.007,0.09,3.127,3.103,3.518


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.5,0.507,0.502,0.122,0.47200000000000003,0.127,0.483,0.126,0.474,1.713,1.679,1.7109999999999999,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.9990520179271698,49.74211287814393,146.2517096383928,0.08071446349058972,0.9998744428157806,0.9993183660960608,0.0001659269458911704,0.08447772585962837,20.87915329855292,28.52352163435389,0.5,0.51,0.501,0.12300000000000001,0.473,0.129,0.489,0.125,0.473,1.7109999999999999,1.659,1.713,1.002869897959177,24.38684210526317,0.4561315789473702,1.0,0.41308593750000105,0.9043003239124616
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.9667525291442872,33.67201042175293,731.9808053290175,0.15945312013663074,0.994276225566864,0.9591214060783386,0.018292966298758984,0.25463905930519104,16.925826815943243,25.42524142846669,0.557,0.565,0.555,0.17600000000000002,0.552,0.185,0.563,0.175,0.5479999999999999,1.4880000000000002,1.466,1.5,1.0,24.38684210526317,0.5500000000000033,1.0,0.36328125,0.9522812499999984
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.9901483356952668,39.10337257385254,424.53393795427866,0.102944746039945,0.9985308051109314,0.9665398895740508,0.009891164489090444,0.1895373836159706,18.265429554398548,24.975705998203374,0.516,0.532,0.527,0.13699999999999998,0.495,0.147,0.52,0.149,0.51,1.649,1.571,1.609,1.0019132653061278,24.38684210526317,0.5500000000000033,1.0,0.3826171874999999,0.9517683354591816
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,0.99712336063385,45.615966796875,289.10618331455777,0.08195681159400911,0.9997334480285645,0.9979261755943298,0.0003162636567139998,0.1136568821966648,21.912399015301094,30.974781298204412,0.48200000000000004,0.493,0.49,0.106,0.447,0.113,0.465,0.11199999999999999,0.45899999999999996,1.781,1.7280000000000002,1.746,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.4435546874999997,0.9035114208512356
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.9928710162639618,40.35192680358887,402.5640882187312,0.09549540630196847,0.9985169172286988,0.968893438577652,0.006605376722291112,0.17135561257600784,22.71293686523969,31.513011903422388,0.4920000000000001,0.49,0.48700000000000004,0.11800000000000001,0.45799999999999996,0.113,0.45799999999999996,0.114,0.452,1.76,1.755,1.78,1.0066964285714304,24.38684210526317,0.4561315789473702,1.0,0.427734375,0.9035948073308278
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.8044835329055786,17.370349884033207,1160.0946229466185,4.241679979717943,0.7871254086494446,0.7340842187404633,0.08777987957000732,0.3572871834039688,35.22742598628528,42.66118370850222,0.495,0.506,0.496,0.11800000000000001,0.46399999999999997,0.129,0.48,0.122,0.466,1.734,1.6969999999999998,1.745,1.0019132653061278,24.38684210526317,0.4561315789473702,1.0,0.43359375000000255,0.9041544374328678
7,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,80.0,,0.07947365558136933,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.499,0.512,0.499,0.121,0.47100000000000003,0.131,0.491,0.12300000000000001,0.47,1.719,1.656,1.7209999999999999,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.4230468750000009,0.9037848583512356


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,20.87915329855292,28.523521634353898
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,16.925826815943243,25.425241428466688
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,18.265429554398544,24.975705998203374
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,21.912399015301098,30.974781298204405
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,22.71293686523969,31.513011903422385
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,35.22742598628528,42.66118370850222
7,test-ds#LR_x2_rpost,LR_x2_rpost,20.788251779971652,28.81386116855867


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,1.002869897959177,24.38684210526316,0.45613157894737016,1.0,0.413085937500001,0.9043003239124616
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,1.0,24.38684210526316,0.5500000000000033,1.0,0.36328125,0.9522812499999984
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,1.0019132653061278,24.38684210526316,0.5500000000000033,1.0,0.3826171874999999,0.9517683354591815
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.4435546874999997,0.9035114208512356
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,1.0066964285714304,24.38684210526316,0.45613157894737016,1.0,0.427734375,0.9035948073308278
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,1.0019132653061278,24.38684210526316,0.45613157894737016,1.0,0.43359375000000255,0.904154437432868
7,test-ds#LR_x2_rpost,LR_x2_rpost,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.423046875000001,0.9037848583512356


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.122,0.472,0.127,0.483,0.126,0.474,1.713,1.679,1.711
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.5,0.51,0.501,0.123,0.473,0.129,0.489,0.125,0.473,1.711,1.659,1.713
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.557,0.565,0.555,0.176,0.552,0.185,0.563,0.175,0.548,1.488,1.466,1.5
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.516,0.532,0.527,0.137,0.495,0.147,0.52,0.149,0.51,1.649,1.571,1.609
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,0.482,0.493,0.49,0.106,0.447,0.113,0.465,0.112,0.459,1.781,1.728,1.746
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.492,0.49,0.487,0.118,0.458,0.113,0.458,0.114,0.452,1.76,1.755,1.78
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.495,0.506,0.496,0.118,0.464,0.129,0.48,0.122,0.466,1.734,1.697,1.745
7,test-ds#LR_x2_rpost,LR_x2_rpost,0.499,0.512,0.499,0.121,0.471,0.131,0.491,0.123,0.47,1.719,1.656,1.721


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.9990520179271698,49.74211287814393,146.2517096383928,0.08071446349058972,0.9998744428157806,0.999318366096061,0.0001659269458911704,0.08447772585962837
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.9667525291442871,33.67201042175293,731.9808053290175,0.15945312013663077,0.994276225566864,0.9591214060783386,0.018292966298758984,0.25463905930519104
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.9901483356952667,39.10337257385254,424.5339379542786,0.102944746039945,0.9985308051109314,0.9665398895740509,0.009891164489090443,0.1895373836159706
4,test-ds#MSRN_x2_rpost,MSRN_x2_rpost,0.9971233606338501,45.615966796875,289.10618331455777,0.08195681159400911,0.9997334480285645,0.9979261755943298,0.0003162636567139998,0.11365688219666481
5,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.9928710162639618,40.35192680358887,402.5640882187311,0.09549540630196848,0.9985169172286987,0.968893438577652,0.006605376722291112,0.17135561257600784
6,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.8044835329055786,17.370349884033203,1160.0946229466183,4.241679979717943,0.7871254086494446,0.7340842187404633,0.08777987957000732,0.3572871834039688
7,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.1549744897959089,24.38684210526317,0.3687105263157892,1.0,0.5607421875000017,0.8382812248254576
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.002869897959177,18.12894736842105,0.4561315789473702,1.0,0.4125000000000008,0.9355383995703562
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.052614795918372,24.38684210526317,0.3687105263157892,1.0,0.579492187500001,0.8516791840091292
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0650510204081731,24.38684210526317,0.3687105263157892,1.0,0.5847656250000008,0.8500099187701381
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0095663265306067,26.257894736842108,0.3687105263157892,1.0,0.5103515624999991,0.8490250654538137
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0009566326530677,26.257894736842108,0.4874210526315783,1.0,0.3005859374999991,0.91232516279538
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,,,,,,,,,,,,,,,,,,,,,,,1.0507015306122436,24.38684210526317,0.3687105263157892,1.0,0.5830078125000028,0.8519466215762621


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,44.273395259821356,56.13322035927023
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,15.660061346375645,26.506448598262526
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,23.916035923970668,31.61441602184119
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,29.49132067754859,41.0252333889893
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,28.6988564180602,35.22336975258696
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,10.83037745950963,11.016305006128283
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,31.360614817881554,43.217084780503896


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,1.1549744897959087,24.38684210526316,0.36871052631578916,1.0,0.5607421875000017,0.8382812248254576
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,1.002869897959177,18.128947368421052,0.45613157894737016,1.0,0.41250000000000075,0.9355383995703562
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,1.052614795918372,24.38684210526316,0.36871052631578916,1.0,0.579492187500001,0.8516791840091292
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,1.0650510204081731,24.38684210526316,0.36871052631578916,1.0,0.5847656250000008,0.8500099187701381
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,1.0095663265306067,26.257894736842104,0.36871052631578916,1.0,0.5103515624999991,0.8490250654538137
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,1.0009566326530677,26.257894736842104,0.48742105263157826,1.0,0.30058593749999907,0.9123251627953801
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,1.0507015306122436,24.38684210526316,0.36871052631578916,1.0,0.5830078125000028,0.851946621576262


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.507,0.502,0.122,0.473,0.127,0.484,0.126,0.475,1.709,1.675,1.708
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,0.457,0.462,0.46,0.09,0.406,0.094,0.414,0.092,0.412,1.922,1.896,1.897
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,0.552,0.554,0.572,0.165,0.549,0.167,0.552,0.188,0.573,1.487,1.481,1.427
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,0.387,0.377,0.379,0.037,0.293,0.033,0.277,0.035,0.279,2.234,2.304,2.299
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,0.37,0.377,0.388,0.03,0.265,0.032,0.277,0.037,0.297,2.349,2.294,2.233
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,0.498,0.496,0.475,0.12,0.471,0.119,0.468,0.099,0.439,1.724,1.736,1.815
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,0.559,,0.384,0.157,0.573,,,0.032,0.301,1.399,,2.205
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,0.367,0.368,0.366,0.03,0.261,0.03,0.262,0.028,0.258,2.384,2.375,2.379


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex2_preTruex2_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_rpre2,LIIF_x2_rpre2,0.8602809309959412,29.645388122227192,1236.4890265740964,0.22038134388580843,0.9784636497497559,0.8920615863634498,0.03551814024911902,0.35996090779989903
2,test-ds#CAR_x2_rpre2,CAR_x2_rpre2,0.8271002173423767,26.284916877746582,1282.8883258717894,0.4224879372605207,0.9675469994544983,0.8311937749385834,0.06399230659008026,0.35389843583106995
3,test-ds#ESRGAN_x2_rpre2,ESRGAN_x2_rpre2,0.7928314208984375,26.692522048950195,1462.1486919331883,0.352725110709122,0.959134042263031,0.7372138500213623,0.07261905074119568,0.3703095614910126
4,test-ds#MSRN_x2_rpre2,MSRN_x2_rpre2,0.916759729385376,31.750316619873047,1017.9177085347073,0.17358704311225046,0.9913905262947083,0.9510100483894348,0.012544491328299046,0.31492117047309875
5,test-ds#SRGAN_x2_rpre2,SRGAN_x2_rpre2,0.9188482463359833,31.534488677978516,1009.89611555139,0.17683304113703283,0.991313636302948,0.9253532588481903,0.01474931463599205,0.3080098181962967
6,test-ds#FSRCNN_x2_rpre2,FSRCNN_x2_rpre2,0.4379829466342926,16.68197250366211,2316.000731038698,4.470918980327369,0.7182363867759705,0.5522351264953613,0.15511445701122284,0.4271269738674164
7,test-ds#LR_x2_rpre2,LR_x2_rpre2,0.9005526900291443,30.62811279296875,1124.6135328595988,0.21114205566185856,0.9902739524841309,0.9540181756019592,0.013671009335666895,0.3303554058074951


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.5,0.51,0.5,0.121,0.473,0.13,0.488,0.124,0.471,1.711,1.665,1.719,1.005739795918372,24.386842105263167,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,0.9990520179271698,49.74211287814393,146.44951989881068,0.08071446349058972,0.9998744428157806,0.9993183660960608,0.0001659269458911704,0.08447772585962837,20.87915329855292,28.52352163435389,0.5,0.51,0.504,0.122,0.472,0.129,0.488,0.127,0.477,1.716,1.662,1.704,1.0019132653061278,24.386842105263167,0.4561315789473702,1.0,0.4072265624999978,0.9045059999328682
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,0.9682777822017672,32.400278091430664,723.7806295979727,0.20357755973110225,0.9931991398334504,0.9544011652469636,0.019331227988004684,0.2518188953399658,17.307372167378148,26.2735958262853,0.5529999999999999,0.56,0.555,0.172,0.547,0.175,0.5579999999999999,0.174,0.55,1.508,1.47,1.492,1.0009566326530677,21.257894736842104,0.5500000000000033,1.0,0.3890624999999993,0.9674349489795896
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,0.9986802637577056,49.65542221069336,196.00696495959724,0.07976106690211479,0.9998209774494172,0.9991044402122498,0.0002110258501488716,0.0862341821193695,20.51840904018464,29.098522224037648,0.498,0.509,0.503,0.121,0.469,0.13,0.486,0.128,0.476,1.724,1.6780000000000002,1.709,1.0038265306122442,24.386842105263167,0.4561315789473702,1.0,0.4294921875000004,0.9039540228920526
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,0.7088562846183777,23.44768238067627,1641.686610598093,0.4262131475572905,0.9217017889022828,0.6828941702842712,0.12971986830234528,0.3991371989250183,20.08431470400097,27.991649315492438,0.501,0.508,0.505,0.121,0.477,0.126,0.488,0.128,0.479,1.693,1.663,1.696,1.002869897959177,24.386842105263167,0.4561315789473702,1.0,0.427734375,0.9041050114124616
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,0.9866885244846344,36.71166038513184,520.0755828820347,0.11631094188551468,0.996997594833374,0.9450528621673584,0.010705499444156885,0.19444487988948825,24.636560981634894,34.42512571419064,0.474,0.489,0.479,0.102,0.433,0.113,0.457,0.109,0.44,1.835,1.7619999999999998,1.82,1.0019132653061278,24.386842105263167,0.4561315789473702,1.0,0.4365234375000026,0.9041153749328679
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,0.9988146126270294,47.162498474121094,198.59205977980824,0.08215388898656488,0.9998391270637512,0.9992191195487976,0.0002429034502711147,0.09255187213420868,20.775177449418308,28.705457538681806,0.499,0.509,0.502,0.121,0.47,0.128,0.486,0.125,0.474,1.72,1.67,1.71,1.0,24.386842105263167,0.4561315789473702,1.0,0.4072265625,0.9047611019736852
7,test-ds#LR_x3_rpost,LR_x3_rpost,1.0,80.0,,0.07947365558136933,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.502,0.508,0.501,0.123,0.476,0.128,0.485,0.125,0.472,1.699,1.673,1.717,1.002869897959177,24.386842105263167,0.4561315789473702,1.0,0.40839843750000215,0.9043628239124616


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,20.87915329855292,28.523521634353898
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,17.307372167378148,26.2735958262853
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,20.518409040184636,29.098522224037655
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,20.084314704000967,27.991649315492438
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,24.6365609816349,34.42512571419064
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,20.775177449418308,28.705457538681806
7,test-ds#LR_x3_rpost,LR_x3_rpost,20.788251779971652,28.81386116855867


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,1.0019132653061278,24.38684210526316,0.45613157894737016,1.0,0.4072265624999978,0.9045059999328682
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,1.0009566326530677,21.257894736842104,0.5500000000000033,1.0,0.38906249999999926,0.9674349489795895
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,1.0038265306122442,24.38684210526316,0.45613157894737016,1.0,0.4294921875000004,0.9039540228920526
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,1.002869897959177,24.38684210526316,0.45613157894737016,1.0,0.427734375,0.9041050114124616
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,1.0019132653061278,24.38684210526316,0.45613157894737016,1.0,0.4365234375000026,0.9041153749328681
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,1.0,24.38684210526316,0.45613157894737016,1.0,0.4072265625,0.9047611019736852
7,test-ds#LR_x3_rpost,LR_x3_rpost,1.002869897959177,24.38684210526316,0.45613157894737016,1.0,0.40839843750000215,0.9043628239124615


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.51,0.5,0.121,0.473,0.13,0.488,0.124,0.471,1.711,1.665,1.719
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,0.5,0.51,0.504,0.122,0.472,0.129,0.488,0.127,0.477,1.716,1.662,1.704
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,0.553,0.56,0.555,0.172,0.547,0.175,0.558,0.174,0.55,1.508,1.47,1.492
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,0.498,0.509,0.503,0.121,0.469,0.13,0.486,0.128,0.476,1.724,1.678,1.709
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,0.501,0.508,0.505,0.121,0.477,0.126,0.488,0.128,0.479,1.693,1.663,1.696
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,0.474,0.489,0.479,0.102,0.433,0.113,0.457,0.109,0.44,1.835,1.762,1.82
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,0.499,0.509,0.502,0.121,0.47,0.128,0.486,0.125,0.474,1.72,1.67,1.71
7,test-ds#LR_x3_rpost,LR_x3_rpost,0.502,0.508,0.501,0.123,0.476,0.128,0.485,0.125,0.472,1.699,1.673,1.717


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preFalsex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_rpost,LIIF_x3_rpost,0.9990520179271698,49.74211287814393,146.4495198988107,0.08071446349058972,0.9998744428157806,0.999318366096061,0.0001659269458911704,0.08447772585962837
2,test-ds#CAR_x3_rpost,CAR_x3_rpost,0.968277782201767,32.400278091430664,723.7806295979728,0.20357755973110225,0.9931991398334503,0.9544011652469635,0.019331227988004684,0.2518188953399658
3,test-ds#ESRGAN_x3_rpost,ESRGAN_x3_rpost,0.9986802637577057,49.65542221069336,196.00696495959724,0.07976106690211479,0.9998209774494171,0.9991044402122498,0.00021102585014887154,0.0862341821193695
4,test-ds#MSRN_x3_rpost,MSRN_x3_rpost,0.7088562846183777,23.44768238067627,1641.686610598093,0.42621314755729045,0.9217017889022827,0.6828941702842712,0.12971986830234528,0.3991371989250183
5,test-ds#SRGAN_x3_rpost,SRGAN_x3_rpost,0.9866885244846344,36.711660385131836,520.0755828820347,0.11631094188551468,0.996997594833374,0.9450528621673584,0.010705499444156885,0.19444487988948822
6,test-ds#FSRCNN_x3_rpost,FSRCNN_x3_rpost,0.9988146126270294,47.162498474121094,198.59205977980824,0.08215388898656488,0.9998391270637512,0.9992191195487976,0.0002429034502711147,0.09255187213420868
7,test-ds#LR_x3_rpost,LR_x3_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.502,0.507,0.503,0.124,0.475,0.126,0.484,0.127,0.47600000000000003,1.7069999999999999,1.6769999999999998,1.7080000000000002,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,0.8602809309959412,29.645388122227192,1244.93658792642,0.22038134388580846,0.978463649749756,0.8920615863634498,0.03551814024911902,0.35996090779989903,44.273395259821356,56.13322035927023,0.46,0.461,0.45899999999999996,0.091,0.41100000000000003,0.09300000000000001,0.41200000000000003,0.091,0.41,1.9040000000000001,1.903,1.906,1.1425382653061298,24.38684210526317,0.3687105263157892,1.0,0.5531249999999974,0.8401001611170774
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,0.7214657068252563,23.273043632507324,1678.0128947567148,0.7075119613298162,0.9250222742557526,0.7004320621490479,0.11055894196033478,0.3940490782260895,25.199982991946438,39.44902586922851,0.525,0.52,0.522,0.14300000000000002,0.509,0.14,0.503,0.14,0.506,1.605,1.629,1.614,1.0286989795918275,21.257894736842104,0.3687105263157892,1.0,0.5103515624999991,0.8714740450456508
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,0.8252467215061188,28.38683223724365,1371.1758319229484,0.26186654736061066,0.9703118801116944,0.8479667007923126,0.04867353849112988,0.3656294494867325,28.58432799850504,39.974484104310044,0.33899999999999997,0.341,0.353,0.018000000000000002,0.21100000000000002,0.019,0.214,0.021,0.23600000000000002,2.568,2.557,2.451,1.111926020408174,24.38684210526317,0.3687105263157892,1.0,0.5917968749999979,0.8436661687701379
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,0.4475602209568024,19.813868522644047,2288.932703418253,1.053878506922925,0.7302246391773224,0.4423976689577103,0.2059506997466088,0.4624044448137283,44.51826576368378,inf,0.309,0.31,0.294,0.011000000000000001,0.161,0.012,0.163,0.008,0.139,2.839,2.8289999999999997,2.977,1.4534438775510194,28.12894736842105,0.21257894736842034,1.0,0.5988281249999982,0.7012209150107409
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,0.8112536072731018,27.63347053527832,1455.6193532392167,0.332454758682419,0.9614367783069612,0.796179860830307,0.053413445129990585,0.3863335847854614,43.752220451263895,49.16774311782587,0.43,0.435,0.44799999999999995,0.065,0.3670000000000001,0.07,0.376,0.076,0.39799999999999996,2.026,2.005,1.9269999999999998,1.089923469387757,30.0,0.33742105263157834,1.0,0.5736328125,0.8030722928974215
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,0.8388995230197906,28.98158264160156,1328.0125241726605,0.2431671045177512,0.9734786450862885,0.8654604852199554,0.04236699640750885,0.3672579675912857,39.717870916049584,45.69459904415364,0.41,0.40399999999999997,0.408,0.05,0.335,0.047,0.324,0.049,0.33299999999999996,2.116,2.148,2.115,1.1645408163265227,26.257894736842108,0.3687105263157892,1.0,0.582421875000001,0.8274008626476916
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.7783843576908112,27.003559112548828,1618.9900527548825,0.3855548970881429,0.956476092338562,0.8008163571357727,0.07215738296508789,0.4006097614765167,45.33014151218752,inf,0.317,0.318,0.297,0.012,0.175,0.011000000000000001,0.175,0.009000000000000001,0.14400000000000002,2.76,2.748,2.9560000000000004,1.3721301020408279,26.257894736842108,0.30613157894737,1.0,0.5988281249999982,0.7682140675349081


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,44.273395259821356,56.13322035927023
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,25.199982991946438,39.44902586922851
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,28.58432799850504,39.97448410431005
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,44.51826576368378,inf
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,43.75222045126388,49.16774311782587
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,39.717870916049584,45.69459904415364
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,45.330141512187524,inf


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,1.1425382653061298,24.38684210526316,0.36871052631578916,1.0,0.5531249999999974,0.8401001611170774
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,1.0286989795918275,21.257894736842104,0.36871052631578916,1.0,0.5103515624999991,0.871474045045651
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,1.111926020408174,24.38684210526316,0.36871052631578916,1.0,0.591796874999998,0.843666168770138
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,1.4534438775510194,28.128947368421052,0.21257894736842034,1.0,0.5988281249999982,0.7012209150107409
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,1.089923469387757,30.0,0.33742105263157834,1.0,0.5736328125,0.8030722928974215
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,1.1645408163265227,26.257894736842104,0.36871052631578916,1.0,0.582421875000001,0.8274008626476916
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,1.372130102040828,26.257894736842104,0.30613157894737,1.0,0.5988281249999982,0.7682140675349081


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.502,0.507,0.503,0.124,0.475,0.126,0.484,0.127,0.476,1.707,1.677,1.708
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,0.46,0.461,0.459,0.091,0.411,0.093,0.412,0.091,0.41,1.904,1.903,1.906
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,0.525,0.52,0.522,0.143,0.509,0.14,0.503,0.14,0.506,1.605,1.629,1.614
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,0.339,0.341,0.353,0.018,0.211,0.019,0.214,0.021,0.236,2.568,2.557,2.451
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,0.309,0.31,0.294,0.011,0.161,0.012,0.163,0.008,0.139,2.839,2.829,2.977
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,0.43,0.435,0.448,0.065,0.367,0.07,0.376,0.076,0.398,2.026,2.005,1.927
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,0.41,0.404,0.408,0.05,0.335,0.047,0.324,0.049,0.333,2.116,2.148,2.115
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.317,0.318,0.297,0.012,0.175,0.011,0.175,0.009,0.144,2.76,2.748,2.956


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_rpre3_rpost,LIIF_x3_rpre3_rpost,0.8602809309959412,29.645388122227192,1244.9365879264199,0.22038134388580843,0.9784636497497559,0.8920615863634498,0.03551814024911902,0.35996090779989903
2,test-ds#CAR_x3_rpre3_rpost,CAR_x3_rpre3_rpost,0.7214657068252563,23.273043632507324,1678.0128947567148,0.7075119613298162,0.9250222742557526,0.7004320621490479,0.11055894196033478,0.3940490782260895
3,test-ds#ESRGAN_x3_rpre3_rpost,ESRGAN_x3_rpre3_rpost,0.8252467215061188,28.386832237243652,1371.1758319229486,0.26186654736061066,0.9703118801116943,0.8479667007923126,0.048673538491129875,0.3656294494867325
4,test-ds#MSRN_x3_rpre3_rpost,MSRN_x3_rpre3_rpost,0.44756022095680237,19.813868522644043,2288.9327034182534,1.053878506922925,0.7302246391773224,0.44239766895771027,0.20595069974660873,0.46240444481372833
5,test-ds#SRGAN_x3_rpre3_rpost,SRGAN_x3_rpre3_rpost,0.8112536072731018,27.63347053527832,1455.6193532392165,0.332454758682419,0.9614367783069611,0.796179860830307,0.05341344512999058,0.3863335847854614
6,test-ds#FSRCNN_x3_rpre3_rpost,FSRCNN_x3_rpre3_rpost,0.8388995230197906,28.981582641601562,1328.0125241726603,0.2431671045177512,0.9734786450862885,0.8654604852199554,0.04236699640750885,0.3672579675912857
7,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.7783843576908112,27.003559112548828,1618.9900527548823,0.385554897088143,0.956476092338562,0.8008163571357727,0.07215738296508789,0.4006097614765167


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.501,0.507,0.503,0.123,0.474,0.127,0.484,0.127,0.475,1.707,1.679,1.707,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,0.8405422866344452,28.708118014367514,1316.0042066162937,0.2538604087695675,0.9737637042999268,0.8658945837478959,0.04321751341162261,0.3665221520680594,35.37497973136868,inf,0.339,0.345,0.358,0.018,0.211,0.02,0.221,0.026,0.244,2.571,2.521,2.427,1.2544642857142805,24.38684210526316,0.33742105263157834,1.0,0.592382812499999,0.8090085173872184
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,0.6243985593318939,21.825432777404785,1953.876933003313,0.9101200275358211,0.8865012526512146,0.6202584505081177,0.15008030086755753,0.4210883677005768,30.19268369829541,47.10585500635857,0.486,0.485,0.481,0.114,0.45,0.113,0.449,0.11,0.443,1.79,1.796,1.809,1.111926020408174,21.257894736842104,0.36871052631578916,1.0,0.5566406249999964,0.859759918770138
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,0.8252467215061188,28.386832237243652,1349.4394550014213,0.26186654736061066,0.9703118801116943,0.8479667007923126,0.048673538491129875,0.3656294494867325,28.58432799850504,39.97448410431005,0.338,0.342,0.353,0.018,0.209,0.019,0.216,0.022,0.236,2.573,2.547,2.454,1.146364795918372,24.38684210526316,0.36871052631578916,1.0,0.5871093750000018,0.839136832035445
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,0.3390175849199295,18.06881618499756,2568.3699555337985,1.5725620937972042,0.5346686840057373,0.364360973238945,0.23385120928287506,0.4949534833431244,51.083439203386135,inf,0.287,0.279,0.263,0.013,0.128,0.006,0.117,0.007,0.099,3.114,3.158,3.409,2.0589923469387865,30.0,0.18128947368421097,1.0,0.5994140624999972,0.5954535697502674
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,0.7208093702793121,25.843957901000977,1750.4275465911055,0.46778687928506735,0.9358566105365753,0.7162125110626221,0.0963456891477108,0.42762626707553864,50.2578308679965,55.28180111818225,0.362,0.37,0.382,0.026,0.252,0.031,0.266,0.035,0.288,2.406,2.365,2.281,1.2659438775510237,30.0,0.30613157894737,1.0,0.5917968749999971,0.7637159808002152
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,0.8185750842094421,28.223273277282715,1401.0905387090884,0.2777921643662351,0.9691853523254395,0.8430500328540802,0.04969041049480438,0.3718130588531494,30.79658931735294,41.58400766153314,0.324,0.327,0.337,0.014,0.187,0.014,0.191,0.016,0.207,2.694,2.662,2.58,1.2496811224489763,26.257894736842104,0.33742105263157834,1.0,0.5929687499999982,0.8002634599892591
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.6825087070465088,25.031492233276367,1973.6272754352813,0.5693714833916872,0.9249945282936096,0.7033000588417053,0.12090610340237617,0.44004860520362854,49.18267643945971,inf,0.278,0.28,0.266,0.005,0.116,0.007,0.118,0.011,0.102,3.151,3.149,3.396,2.01881377551021,30.0,0.14999999999999905,1.0,0.5982421874999981,0.5851816007653048


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,35.37497973136868,inf
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,30.19268369829541,47.10585500635857
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,28.58432799850504,39.97448410431005
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,51.083439203386135,inf
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,50.2578308679965,55.28180111818225
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,30.79658931735294,41.58400766153314
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,49.18267643945971,inf


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,1.2544642857142805,24.38684210526316,0.33742105263157834,1.0,0.592382812499999,0.8090085173872184
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,1.111926020408174,21.257894736842104,0.36871052631578916,1.0,0.5566406249999964,0.859759918770138
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,1.146364795918372,24.38684210526316,0.36871052631578916,1.0,0.5871093750000018,0.839136832035445
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,2.0589923469387865,30.0,0.18128947368421097,1.0,0.5994140624999972,0.5954535697502674
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,1.2659438775510237,30.0,0.30613157894737,1.0,0.5917968749999971,0.7637159808002152
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,1.2496811224489763,26.257894736842104,0.33742105263157834,1.0,0.5929687499999982,0.8002634599892591
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,2.01881377551021,30.0,0.14999999999999905,1.0,0.5982421874999981,0.5851816007653048


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.507,0.503,0.123,0.474,0.127,0.484,0.127,0.475,1.707,1.679,1.707
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,0.339,0.345,0.358,0.018,0.211,0.02,0.221,0.026,0.244,2.571,2.521,2.427
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,0.486,0.485,0.481,0.114,0.45,0.113,0.449,0.11,0.443,1.79,1.796,1.809
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,0.338,0.342,0.353,0.018,0.209,0.019,0.216,0.022,0.236,2.573,2.547,2.454
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,0.287,0.279,0.263,0.013,0.128,0.006,0.117,0.007,0.099,3.114,3.158,3.409
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,0.362,0.37,0.382,0.026,0.252,0.031,0.266,0.035,0.288,2.406,2.365,2.281
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,0.324,0.327,0.337,0.014,0.187,0.014,0.191,0.016,0.207,2.694,2.662,2.58
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.278,0.28,0.266,0.005,0.116,0.007,0.118,0.011,0.102,3.151,3.149,3.396


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x4_rpre4_rpost,LIIF_x4_rpre4_rpost,0.8405422866344452,28.708118014367514,1316.0042066162937,0.2538604087695675,0.9737637042999268,0.8658945837478959,0.04321751341162261,0.3665221520680594
2,test-ds#CAR_x4_rpre4_rpost,CAR_x4_rpre4_rpost,0.6243985593318939,21.825432777404785,1953.876933003313,0.9101200275358211,0.8865012526512146,0.6202584505081177,0.15008030086755753,0.4210883677005768
3,test-ds#ESRGAN_x4_rpre4_rpost,ESRGAN_x4_rpre4_rpost,0.8252467215061188,28.386832237243652,1349.4394550014213,0.26186654736061066,0.9703118801116943,0.8479667007923126,0.048673538491129875,0.3656294494867325
4,test-ds#MSRN_x4_rpre4_rpost,MSRN_x4_rpre4_rpost,0.3390175849199295,18.06881618499756,2568.3699555337985,1.5725620937972042,0.5346686840057373,0.364360973238945,0.23385120928287506,0.4949534833431244
5,test-ds#SRGAN_x4_rpre4_rpost,SRGAN_x4_rpre4_rpost,0.7208093702793121,25.843957901000977,1750.4275465911055,0.46778687928506735,0.9358566105365753,0.7162125110626221,0.0963456891477108,0.42762626707553864
6,test-ds#FSRCNN_x4_rpre4_rpost,FSRCNN_x4_rpre4_rpost,0.8185750842094421,28.223273277282715,1401.0905387090884,0.2777921643662351,0.9691853523254395,0.8430500328540802,0.04969041049480438,0.3718130588531494
7,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.6825087070465088,25.031492233276367,1973.6272754352813,0.5693714833916872,0.9249945282936096,0.7033000588417053,0.12090610340237617,0.44004860520362854


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,,,,,,,,,,,,,,,,,,,,,,,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.61224489795917,28.12894736842105,0.21257894736842034,1.0,0.5994140624999972,0.6800198962808823
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.073660714285719,24.38684210526317,0.3687105263157892,1.0,0.5765625,0.8489121240601496
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.5739795918367434,28.12894736842105,0.21257894736842034,1.0,0.59765625,0.6851453745972058
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.0966198979591752,24.38684210526317,0.3687105263157892,1.0,0.5835937499999991,0.8457571495703554
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.114795918367349,26.257894736842108,0.3687105263157892,1.0,0.5900390625000018,0.8338924795247042
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.836096938775509,26.257894736842108,0.14999999999999905,1.0,0.5917968749999962,0.6283403094790545
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,,,,,,,,,,,,,,,,,,,,,,,1.088010204081628,24.38684210526317,0.3687105263157892,1.0,0.58828125,0.8468426087540284


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,50.44184829885163,inf
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,39.13088171989462,51.642811029466685
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,45.819702325923444,inf
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,37.781768145873855,51.982884343143105
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,37.85075833008638,51.32419583888278
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,88.49538378904796,inf
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,37.81837843038991,51.82836747089153


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,1.61224489795917,28.128947368421052,0.21257894736842034,1.0,0.5994140624999972,0.6800198962808823
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,1.073660714285719,24.38684210526316,0.36871052631578916,1.0,0.5765625,0.8489121240601496
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,1.5739795918367434,28.128947368421052,0.21257894736842034,1.0,0.59765625,0.6851453745972058
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,1.0966198979591752,24.38684210526316,0.36871052631578916,1.0,0.5835937499999991,0.8457571495703554
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,1.114795918367349,26.257894736842104,0.36871052631578916,1.0,0.5900390625000018,0.8338924795247042
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,1.836096938775509,26.257894736842104,0.14999999999999905,1.0,0.5917968749999962,0.6283403094790545
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,1.088010204081628,24.38684210526316,0.36871052631578916,1.0,0.58828125,0.8468426087540284


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.509,0.503,0.122,0.472,0.128,0.487,0.126,0.475,1.713,1.666,1.706
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,0.291,0.292,0.285,0.009,0.135,0.008,0.136,0.006,0.124,3.041,3.02,3.082
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,0.391,0.396,0.393,0.042,0.303,0.044,0.31,0.043,0.307,2.232,2.205,2.22
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,0.296,0.298,0.291,0.008,0.141,0.01,0.145,0.008,0.133,2.975,2.959,3.024
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,0.348,0.348,0.344,0.022,0.228,0.022,0.228,0.021,0.221,2.522,2.515,2.547
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,0.339,0.337,0.334,0.02,0.212,0.018,0.209,0.017,0.204,2.586,2.596,2.622
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,0.289,0.29,0.282,0.008,0.131,0.009,0.133,0.006,0.121,3.042,3.051,3.114
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,0.349,0.348,0.346,0.023,0.23,0.022,0.228,0.021,0.224,2.514,2.513,2.532


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preFalsex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_blur2_rpost,LIIF_x2_blur2_rpost,0.7767918705940247,26.66092893549414,1691.884217412206,0.47823322905024634,0.9469599723815918,0.7937573108004572,0.07915461042360283,0.40817005439597265
2,test-ds#CAR_x2_blur2_rpost,CAR_x2_blur2_rpost,0.9039566218852997,30.754911422729492,1122.2379285868324,0.22679430932099576,0.983104407787323,0.9175005257129669,0.026883740909397602,0.3269783556461334
3,test-ds#ESRGAN_x2_blur2_rpost,ESRGAN_x2_blur2_rpost,0.7837040722370148,26.821338653564453,1689.3465826080615,0.45106950199805107,0.9497852325439453,0.7830212712287903,0.07737470790743828,0.4051440954208374
4,test-ds#MSRN_x2_blur2_rpost,MSRN_x2_blur2_rpost,0.8838359117507935,29.666154861450195,1240.64317520819,0.27250639622857564,0.9786244034767151,0.8939657211303711,0.03603499010205269,0.344739630818367
5,test-ds#SRGAN_x2_blur2_rpost,SRGAN_x2_blur2_rpost,0.8682526350021362,28.916837692260742,1296.191087383248,0.30789797560288523,0.9740549027919769,0.8611522912979126,0.043911226093769073,0.35605381429195404
6,test-ds#FSRCNN_x2_blur2_rpost,FSRCNN_x2_blur2_rpost,0.5702270269393921,16.733417510986328,2043.0277049504139,4.877739451902126,0.6970112025737762,0.5700795650482178,0.16010459512472153,0.4906191825866699
7,test-ds#LR_x2_blur2_rpost,LR_x2_blur2_rpost,0.8854114711284637,29.724722862243652,1225.5407695312979,0.2709129786704251,0.9787436425685883,0.8942450284957886,0.03604412451386452,0.34375137090682983


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preTruex2_postFalse/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,,,0.499,0.51,0.502,0.121,0.47100000000000003,0.129,0.488,0.126,0.475,1.7169999999999999,1.666,1.709,1.005739795918372,24.38684210526317,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.7480050921440125,26.31217999078982,1769.4913941726913,0.5075296382895448,0.9389030933380128,0.7735845324789654,0.08772887679249056,0.4221589148398088,,,0.29600000000000004,0.3,0.28600000000000003,0.012,0.14300000000000002,0.011000000000000001,0.15,0.006999999999999999,0.128,3.0,2.95,3.072,1.815051020408181,30.0,0.18128947368421086,1.0,0.5941406249999972,0.6280493924543482
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.9025602340698242,30.716090202331554,1155.8893243755908,0.1970585078653022,0.9839371144771576,0.9154436886310576,0.03375427797436713,0.3258460313081741,,,0.445,0.44799999999999995,0.452,0.076,0.392,0.077,0.396,0.08,0.40399999999999997,1.946,1.932,1.903,1.0315688775510237,24.38684210526317,0.3687105263157892,1.0,0.553125,0.8548960794844248
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.7741875648498535,26.75361633300781,1657.0352621863904,0.4007131528411385,0.9547073841094972,0.7380833029747009,0.07535503059625626,0.4042590856552124,,,0.319,0.317,0.29600000000000004,0.013000000000000001,0.17800000000000002,0.013000000000000001,0.175,0.009000000000000001,0.142,2.764,2.7769999999999997,2.965,1.410395408163257,30.0,0.3687105263157892,1.0,0.5970703125,0.7756749379027936
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.8461355566978455,28.63674354553223,1409.2482073941806,0.3072118313495788,0.9723389148712158,0.8665832877159119,0.04463020339608192,0.3721209168434143,,,0.32,0.319,0.322,0.013000000000000001,0.18,0.013000000000000001,0.17800000000000002,0.013000000000000001,0.183,2.73,2.74,2.71,1.3290816326530683,24.38684210526317,0.33742105263157834,1.0,0.5970703125000009,0.7989970377953799
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.8358865976333618,28.134570121765137,1397.591332267799,0.3490592778417222,0.9663553535938264,0.8260014951229095,0.052298249676823616,0.3761135190725327,,,0.406,0.39399999999999996,0.35700000000000004,0.06,0.325,0.052000000000000005,0.307,0.028999999999999998,0.245,2.224,2.292,2.491,1.1214923469387803,30.0,0.3687105263157892,1.0,0.5783203125000018,0.8144453460660571
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,0.3717642724514008,16.424943923950195,2495.162997293593,4.891101484948461,0.6624443531036377,0.5022183656692505,0.1843082755804062,0.4466328024864197,,,,,,,,,,,,,,,1.0009566326530677,30.0,0.4312894736842104,1.0,0.2999999999999981,0.8655171858216962
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.8219314515590668,27.87598419189453,1504.0250551280515,0.3558532052711141,0.9675340354442596,0.8536178767681122,0.05099387280642986,0.3853446990251541,,,0.317,0.311,0.308,0.015,0.175,0.011000000000000001,0.165,0.01,0.16,2.785,2.824,2.84,1.2946428571428468,26.257894736842108,0.30613157894737,1.0,0.5947265624999971,0.7786003876879721


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preTruex2_postFalse/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,58.28865945152951,73.02962943838507
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,33.736817589939406,47.75378713859945
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,42.65608917891419,55.71002802842321
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,40.71294934815453,54.54709718840202
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,41.63042582946093,49.498673281028594
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,11.313850083805058,11.528927120565621
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,40.86380461166255,inf


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preTruex2_postFalse/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,1.8150510204081807,30.0,0.18128947368421097,1.0,0.5941406249999972,0.6280493924543482
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,1.0315688775510237,24.38684210526316,0.36871052631578916,1.0,0.553125,0.8548960794844248
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,1.410395408163257,30.0,0.36871052631578916,1.0,0.5970703125,0.7756749379027936
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,1.3290816326530683,24.38684210526316,0.33742105263157834,1.0,0.5970703125000009,0.7989970377953799
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,1.1214923469387805,30.0,0.36871052631578916,1.0,0.5783203125000018,0.8144453460660571
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,1.0009566326530677,30.0,0.4312894736842104,1.0,0.2999999999999981,0.8655171858216962
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,1.2946428571428468,26.257894736842104,0.30613157894737,1.0,0.5947265624999971,0.7786003876879721


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preTruex2_postFalse/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.508,0.503,0.123,0.475,0.127,0.485,0.126,0.476,1.703,1.674,1.706
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.295,0.299,0.286,0.01,0.143,0.01,0.148,0.006,0.126,2.995,2.959,3.079
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.447,0.447,0.452,0.077,0.394,0.077,0.396,0.08,0.405,1.94,1.933,1.902
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.317,0.319,0.296,0.013,0.176,0.014,0.177,0.008,0.143,2.776,2.767,2.962
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.318,0.319,0.325,0.012,0.177,0.012,0.177,0.014,0.187,2.751,2.739,2.693
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.405,0.395,0.358,0.059,0.325,0.052,0.309,0.03,0.247,2.222,2.28,2.481
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,,,,,,,,,,,,
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.317,0.309,0.308,0.015,0.176,0.01,0.162,0.01,0.16,2.78,2.835,2.843


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preTruex2_postFalse/sharpness_metrics_old.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.51,0.502,0.121,0.471,0.129,0.488,0.126,0.475,1.717,1.666,1.709
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.296,0.3,0.286,0.012,0.143,0.011,0.15,0.007,0.128,3.0,2.95,3.072
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.445,0.448,0.452,0.076,0.392,0.077,0.396,0.08,0.404,1.946,1.932,1.903
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.319,0.317,0.296,0.013,0.178,0.013,0.175,0.009,0.142,2.764,2.777,2.965
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.32,0.319,0.322,0.013,0.18,0.013,0.178,0.013,0.183,2.73,2.74,2.71
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.406,0.394,0.357,0.06,0.325,0.052,0.307,0.029,0.245,2.224,2.292,2.491
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,,,,,,,,,,,,
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.317,0.311,0.308,0.015,0.175,0.011,0.165,0.01,0.16,2.785,2.824,2.84


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex2_preTruex2_postFalse/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_blur2_rpre2,LIIF_x2_blur2_rpre2,0.7480050921440125,26.31217999078982,1769.491394172691,0.5075296382895448,0.9389030933380127,0.7735845324789654,0.08772887679249056,0.42215891483980883
2,test-ds#CAR_x2_blur2_rpre2,CAR_x2_blur2_rpre2,0.9025602340698242,30.716090202331543,1155.8893243755908,0.1970585078653022,0.9839371144771576,0.9154436886310577,0.03375427797436714,0.32584603130817413
3,test-ds#ESRGAN_x2_blur2_rpre2,ESRGAN_x2_blur2_rpre2,0.7741875648498535,26.753616333007812,1657.0352621863904,0.4007131528411385,0.9547073841094971,0.7380833029747009,0.07535503059625626,0.4042590856552124
4,test-ds#MSRN_x2_blur2_rpre2,MSRN_x2_blur2_rpre2,0.8461355566978455,28.636743545532227,1409.2482073941806,0.3072118313495788,0.9723389148712158,0.8665832877159119,0.044630203396081924,0.3721209168434143
5,test-ds#SRGAN_x2_blur2_rpre2,SRGAN_x2_blur2_rpre2,0.8358865976333618,28.134570121765137,1397.591332267799,0.3490592778417222,0.9663553535938263,0.8260014951229095,0.052298249676823616,0.37611351907253265
6,test-ds#FSRCNN_x2_blur2_rpre2,FSRCNN_x2_blur2_rpre2,0.37176427245140076,16.424943923950195,2495.1629972935934,4.891101484948461,0.6624443531036377,0.5022183656692505,0.1843082755804062,0.4466328024864197
7,test-ds#LR_x2_blur2_rpre2,LR_x2_blur2_rpre2,0.8219314515590668,27.87598419189453,1504.0250551280515,0.3558532052711141,0.9675340354442596,0.8536178767681122,0.05099387280642986,0.3853446990251541


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.501,0.507,0.503,0.122,0.474,0.127,0.484,0.127,0.475,1.7069999999999999,1.676,1.7080000000000002,1.005739795918372,24.386842105263163,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.7739602327346802,26.653350009575032,1685.4692982381564,0.4785689503753149,0.9466511905193328,0.7928403199095094,0.07965590639902131,0.4089425915150939,50.28165910056178,inf,0.29,0.295,0.284,0.006999999999999999,0.133,0.009000000000000001,0.141,0.006,0.12300000000000001,3.0380000000000003,2.986,3.097,1.7021683673469428,28.12894736842105,0.21257894736842034,1.0,0.5964843749999982,0.6680888997046179
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.7935729026794434,27.23994731903076,1632.0511948873711,0.4209334034069808,0.9529777765274048,0.804642915725708,0.07048304378986359,0.4042111337184906,51.44469654520778,inf,0.314,0.311,0.309,0.012,0.16899999999999998,0.011000000000000001,0.16399999999999998,0.01,0.163,2.806,2.819,2.833,1.5892857142857113,28.12894736842105,0.30613157894737,1.0,0.5964843750000008,0.7299162359022568
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.7742355465888977,26.53182029724121,1717.2603598820046,0.4782351242579145,0.945957601070404,0.7837708592414856,0.08069950342178345,0.410483792424202,50.97039322717097,inf,0.293,0.294,0.28600000000000003,0.009000000000000001,0.13699999999999998,0.009000000000000001,0.139,0.006999999999999999,0.127,3.022,2.9939999999999998,3.065,1.5998086734693946,28.12894736842105,0.21257894736842034,1.0,0.5947265625,0.6817602963882909
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.695046991109848,24.36894416809082,1914.019883370987,0.5816037885619579,0.9118851721286774,0.6676994562149048,0.12954802811145782,0.4302385449409485,47.29531246968693,inf,0.295,0.297,0.28800000000000003,0.01,0.14,0.009000000000000001,0.14300000000000002,0.006999999999999999,0.129,2.9989999999999997,2.968,3.0460000000000003,1.5223214285714353,28.12894736842105,0.21257894736842034,1.0,0.5953124999999981,0.6920841165413523
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.7535607516765594,26.01095199584961,1809.1110123200078,0.5301072286852444,0.9380305409431458,0.7472439408302307,0.0918513350188732,0.4192381650209427,52.47199212001132,inf,0.289,0.28600000000000003,0.278,0.012,0.132,0.008,0.127,0.006,0.115,3.089,3.095,3.168,1.687818877551012,30.0,0.18128947368421094,1.0,0.598242187499999,0.6449589906686373
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.7748221457004547,26.53168869018555,1710.6622307279174,0.4822448693751147,0.9464081823825836,0.7860224545001984,0.07999712973833084,0.4087809473276138,48.16928309426977,inf,0.297,0.29,0.28600000000000003,0.013000000000000001,0.14300000000000002,0.01,0.133,0.006999999999999999,0.127,2.99,3.056,3.074,1.6179846938775504,28.12894736842105,0.21257894736842034,1.0,0.596484375000001,0.6793133895005368
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.7747218608856201,26.59937286376953,1710.6067428450604,0.4739330515467965,0.9465201199054718,0.7860251367092133,0.08001963421702385,0.4087602198123932,49.94985006662896,inf,0.293,0.292,0.28600000000000003,0.01,0.13699999999999998,0.009000000000000001,0.13699999999999998,0.008,0.127,3.023,3.023,3.077,1.6533801020408303,28.12894736842105,0.21257894736842034,1.0,0.5964843749999972,0.6745940017454328


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,50.28165910056178,inf
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,51.44469654520779,inf
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,50.97039322717098,inf
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,47.295312469686934,inf
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,52.47199212001132,inf
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,48.16928309426977,inf
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,49.949850066628954,inf


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,1.7021683673469428,28.128947368421052,0.21257894736842034,1.0,0.5964843749999982,0.6680888997046179
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,1.5892857142857113,28.128947368421052,0.30613157894737,1.0,0.5964843750000008,0.7299162359022568
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,1.5998086734693946,28.128947368421052,0.21257894736842034,1.0,0.5947265625,0.6817602963882909
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,1.5223214285714353,28.128947368421052,0.21257894736842034,1.0,0.5953124999999981,0.6920841165413523
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,1.6878188775510121,30.0,0.18128947368421097,1.0,0.598242187499999,0.6449589906686373
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,1.6179846938775504,28.128947368421052,0.21257894736842034,1.0,0.596484375000001,0.6793133895005368
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,1.6533801020408305,28.128947368421052,0.21257894736842034,1.0,0.5964843749999972,0.6745940017454328


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.507,0.503,0.122,0.474,0.127,0.484,0.127,0.475,1.707,1.676,1.708
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.29,0.295,0.284,0.007,0.133,0.009,0.141,0.006,0.123,3.038,2.986,3.097
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.314,0.311,0.309,0.012,0.169,0.011,0.164,0.01,0.163,2.806,2.819,2.833
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.293,0.294,0.286,0.009,0.137,0.009,0.139,0.007,0.127,3.022,2.994,3.065
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.295,0.297,0.288,0.01,0.14,0.009,0.143,0.007,0.129,2.999,2.968,3.046
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.289,0.286,0.278,0.012,0.132,0.008,0.127,0.006,0.115,3.089,3.095,3.168
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.297,0.29,0.286,0.013,0.143,0.01,0.133,0.007,0.127,2.99,3.056,3.074
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.293,0.292,0.286,0.01,0.137,0.009,0.137,0.008,0.127,3.023,3.023,3.077


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preFalsex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_blur3_rpost,LIIF_x3_blur3_rpost,0.7739602327346802,26.65335000957503,1685.4692982381566,0.4785689503753149,0.9466511905193329,0.7928403199095094,0.07965590639902131,0.40894259151509393
2,test-ds#CAR_x3_blur3_rpost,CAR_x3_blur3_rpost,0.7935729026794434,27.23994731903076,1632.0511948873711,0.42093340340698077,0.9529777765274048,0.804642915725708,0.07048304378986359,0.4042111337184906
3,test-ds#ESRGAN_x3_blur3_rpost,ESRGAN_x3_blur3_rpost,0.7742355465888977,26.53182029724121,1717.2603598820049,0.47823512425791453,0.945957601070404,0.7837708592414856,0.08069950342178345,0.41048379242420197
4,test-ds#MSRN_x3_blur3_rpost,MSRN_x3_blur3_rpost,0.695046991109848,24.36894416809082,1914.019883370987,0.5816037885619579,0.9118851721286774,0.6676994562149048,0.12954802811145782,0.4302385449409485
5,test-ds#SRGAN_x3_blur3_rpost,SRGAN_x3_blur3_rpost,0.7535607516765594,26.01095199584961,1809.1110123200076,0.5301072286852444,0.9380305409431458,0.7472439408302307,0.09185133501887321,0.4192381650209427
6,test-ds#FSRCNN_x3_blur3_rpost,FSRCNN_x3_blur3_rpost,0.7748221457004547,26.531688690185547,1710.6622307279174,0.4822448693751147,0.9464081823825836,0.7860224545001984,0.07999712973833084,0.40878094732761383
7,test-ds#LR_x3_blur3_rpost,LR_x3_blur3_rpost,0.7747218608856201,26.59937286376953,1710.6067428450606,0.47393305154679644,0.9465201199054718,0.7860251367092133,0.08001963421702385,0.4087602198123932


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preTruex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.78825177997165,28.813861168558674,0.499,0.511,0.502,0.121,0.47,0.131,0.49,0.126,0.475,1.7169999999999999,1.662,1.7080000000000002,1.005739795918372,24.386842105263163,0.4561315789473702,1.0,0.41601562499999895,0.9038193978249196
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,0.7484440207481384,26.336941887609058,1797.9671038205256,0.49992103068978794,0.9388546347618104,0.7772369645683852,0.08577981688029944,0.4209903199180223,56.19379343020404,inf,0.284,0.282,0.281,0.006999999999999999,0.124,0.006999999999999999,0.121,0.006,0.12,3.109,3.13,3.1260000000000003,1.901147959183658,30.0,0.18128947368421094,1.0,0.598242187499999,0.6165151131176179
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,0.783431887626648,26.90918827056885,1616.004632484181,0.3779098673936687,0.954928994178772,0.800554096698761,0.07017578557133675,0.4047843515872955,50.69642401559335,66.7089164072201,0.405,0.392,0.392,0.052000000000000005,0.325,0.044000000000000004,0.304,0.044000000000000004,0.303,2.176,2.2430000000000003,2.249,1.4381377551020469,24.386842105263163,0.30613157894737,1.0,0.5794921875,0.7690458596267453
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,0.7520461976528168,26.313594818115234,1770.143519538194,0.4877280680225044,0.9408861696720124,0.7697611153125763,0.08480601757764816,0.4190521240234375,51.32979682452702,66.64748664131714,0.292,0.29,0.287,0.013000000000000001,0.13699999999999998,0.006999999999999999,0.132,0.009000000000000001,0.128,3.0439999999999996,3.028,3.069,1.6973852040816395,30.0,0.21257894736842034,1.0,0.595312499999999,0.6593672798066583
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,0.4688481390476227,20.434762954711914,2410.8628721621385,1.1182801970125218,0.7427119016647339,0.43850427865982056,0.20739619433879847,0.4806813150644302,57.82774408720292,inf,0.29,0.289,0.255,0.01,0.134,0.01,0.131,0.004,0.08800000000000001,3.077,3.075,3.485,2.0704719387755124,30.0,0.18128947368421094,1.0,0.5976562499999962,0.5939463950053705
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,0.7045070230960846,25.08917236328125,1911.01304494863,0.6372665154070344,0.9153794050216676,0.7030724883079529,0.10684635117650032,0.4433942139148712,55.658398163710224,64.59783638432282,0.355,0.354,0.32899999999999996,0.026000000000000002,0.242,0.028999999999999998,0.24100000000000002,0.019,0.19899999999999998,2.498,2.532,2.7119999999999997,1.4477040816326507,30.0,0.18128947368421094,1.0,0.5935546874999981,0.6770367967910853
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,0.7413923144340515,26.10735607147217,1803.8105137502491,0.5129527535629437,0.9383088648319244,0.7638354897499084,0.0877714566886425,0.4228265732526779,52.59827520956864,66.35699795230799,0.284,0.287,0.28,0.008,0.125,0.008,0.129,0.006,0.11800000000000001,3.1039999999999996,3.063,3.1310000000000002,1.855229591836744,30.0,0.18128947368421094,1.0,0.597656249999999,0.6226453745972063
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.6906670033931732,25.053574562072754,2003.3452993020312,0.6140692963425235,0.9178608059883118,0.7156446874141693,0.11489780619740485,0.4442044496536255,57.19313006496482,inf,0.28600000000000003,0.289,0.254,0.009000000000000001,0.127,0.01,0.132,0.006,0.087,3.1180000000000003,3.097,3.533,2.074298469387743,30.0,0.18128947368421094,1.0,0.595898437499999,0.5934596284237397


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preTruex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,56.19379343020404,inf
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,50.69642401559335,66.7089164072201
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,51.32979682452702,66.64748664131714
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,57.827744087202916,inf
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,55.65839816371023,64.59783638432283
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,52.59827520956864,66.35699795230799
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,57.19313006496482,inf


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preTruex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.005739795918372,24.38684210526316,0.45613157894737016,1.0,0.41601562499999895,0.9038193978249197
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,1.901147959183658,30.0,0.18128947368421097,1.0,0.598242187499999,0.6165151131176179
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,1.4381377551020469,24.38684210526316,0.30613157894737,1.0,0.5794921875,0.7690458596267453
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,1.6973852040816395,30.0,0.21257894736842034,1.0,0.595312499999999,0.6593672798066583
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,2.0704719387755124,30.0,0.18128947368421097,1.0,0.5976562499999962,0.5939463950053705
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,1.447704081632651,30.0,0.18128947368421097,1.0,0.5935546874999981,0.6770367967910853
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,1.8552295918367439,30.0,0.18128947368421097,1.0,0.597656249999999,0.6226453745972063
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,2.074298469387743,30.0,0.18128947368421097,1.0,0.595898437499999,0.5934596284237397


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preTruex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.511,0.502,0.121,0.47,0.131,0.49,0.126,0.475,1.717,1.662,1.708
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,0.284,0.282,0.281,0.007,0.124,0.007,0.121,0.006,0.12,3.109,3.13,3.126
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,0.405,0.392,0.392,0.052,0.325,0.044,0.304,0.044,0.303,2.176,2.243,2.249
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,0.292,0.29,0.287,0.013,0.137,0.007,0.132,0.009,0.128,3.044,3.028,3.069
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,0.29,0.289,0.255,0.01,0.134,0.01,0.131,0.004,0.088,3.077,3.075,3.485
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,0.355,0.354,0.329,0.026,0.242,0.029,0.241,0.019,0.199,2.498,2.532,2.712
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,0.284,0.287,0.28,0.008,0.125,0.008,0.129,0.006,0.118,3.104,3.063,3.131
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.286,0.289,0.254,0.009,0.127,0.01,0.132,0.006,0.087,3.118,3.097,3.533


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex3_preTruex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x3_blur3_rpre3_rpost,LIIF_x3_blur3_rpre3_rpost,0.7484440207481384,26.33694188760906,1797.9671038205256,0.499921030689788,0.9388546347618103,0.7772369645683852,0.08577981688029944,0.4209903199180223
2,test-ds#CAR_x3_blur3_rpre3_rpost,CAR_x3_blur3_rpre3_rpost,0.783431887626648,26.909188270568848,1616.004632484181,0.3779098673936687,0.954928994178772,0.800554096698761,0.07017578557133675,0.40478435158729553
3,test-ds#ESRGAN_x3_blur3_rpre3_rpost,ESRGAN_x3_blur3_rpre3_rpost,0.7520461976528168,26.313594818115234,1770.143519538194,0.48772806802250435,0.9408861696720123,0.7697611153125763,0.08480601757764816,0.4190521240234375
4,test-ds#MSRN_x3_blur3_rpre3_rpost,MSRN_x3_blur3_rpre3_rpost,0.4688481390476227,20.434762954711914,2410.8628721621385,1.1182801970125218,0.7427119016647339,0.43850427865982056,0.20739619433879852,0.48068131506443024
5,test-ds#SRGAN_x3_blur3_rpre3_rpost,SRGAN_x3_blur3_rpre3_rpost,0.7045070230960846,25.08917236328125,1911.01304494863,0.6372665154070344,0.9153794050216675,0.7030724883079529,0.10684635117650032,0.4433942139148712
6,test-ds#FSRCNN_x3_blur3_rpre3_rpost,FSRCNN_x3_blur3_rpre3_rpost,0.7413923144340515,26.107356071472168,1803.810513750249,0.5129527535629437,0.9383088648319244,0.7638354897499084,0.0877714566886425,0.4228265732526779
7,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.6906670033931732,25.053574562072754,2003.3452993020312,0.6140692963425235,0.9178608059883118,0.7156446874141693,0.11489780619740486,0.4442044496536255


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex4_preTruex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2106.140384958235,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314,,,,,,,,,,,,,,,,,,,,
1,test-ds#LIIF_x4_blur4_rpre4_rpost,LIIF_x4_blur4_rpre4_rpost,0.9943773150444031,47.317226695222686,419.5197455861243,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258,,,,,,,,,,,,,,,,,,,,
2,test-ds#CAR_x4_blur4_rpre4_rpost,CAR_x4_blur4_rpre4_rpost,0.9161604344844818,30.067094802856445,1371.2996461666962,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207,,,,,,,,,,,,,,,,,,,,
3,test-ds#ESRGAN_x4_blur4_rpre4_rpost,ESRGAN_x4_blur4_rpre4_rpost,0.9730084240436554,37.2016716003418,876.0715188036758,0.062308598281090546,0.9916404187679291,0.9451164901256561,0.023780624382197857,0.23606298863887787,,,,,,,,,,,,,,,,,,,,
4,test-ds#MSRN_x4_blur4_rpre4_rpost,MSRN_x4_blur4_rpre4_rpost,0.6159543693065643,21.331905364990234,1878.130367856756,0.6278284040855349,0.6693664789199829,0.42384207248687744,0.19485320150852203,0.4035891592502594,,,,,,,,,,,,,,,,,,,,
5,test-ds#SRGAN_x4_blur4_rpre4_rpost,SRGAN_x4_blur4_rpre4_rpost,0.962173581123352,34.76143264770508,1050.422995646572,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666,,,,,,,,,,,,,,,,,,,,
6,test-ds#FSRCNN_x4_blur4_rpre4_rpost,FSRCNN_x4_blur4_rpre4_rpost,0.9765008091926575,37.21038818359375,834.3293815106995,0.0623601373348596,0.9924619197845459,0.949677586555481,0.022178903222084045,0.22587556391954422,,,,,,,,,,,,,,,,,,,,
7,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,0.9720728397369385,38.599294662475586,896.8432057991209,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092,,,,,,,,,,,,,,,,,,,,


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex4_preTruex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,56.19379343020404,inf
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,60.48292692241428,83.27961498648983
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,53.559227284383084,67.7928247277372
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,65.8623288157725,inf
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,62.23640502362157,70.85358305245803
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,53.4300645242658,68.24556907045363
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,65.08876041630839,inf


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex4_preTruex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0058002148227703,25.157894736842106,0.4319736842105272,1.0828947368421054,0.43953947368421015,0.8858656283566063
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,1.8283834586466154,29.776315789473685,0.22407894736842152,1.0,0.5988157894736804,0.6504705155746511
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,1.5568206229860353,29.17105263157895,0.2146052631578954,1.0,0.5990131578947332,0.6797187969924818
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,1.693689581095596,29.75,0.2378947368421058,1.0,0.5984210526315752,0.6750018259935557
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,2.258968850698175,30.0,0.15881578947368352,1.0,0.5990131578947331,0.5587615467239523
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,1.3392320085929073,29.973684210526315,0.17171052631578915,1.0,0.5974342105263123,0.6874532223415685
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,1.7516917293233092,29.986842105263158,0.22868421052631638,1.0,0.5988157894736805,0.6600477443609025
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,2.3041621911922707,30.0,0.1507894736842096,1.0,0.5986184210526279,0.545658754027926


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex4_preTruex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.51,0.503,0.122,0.471,0.13,0.489,0.127,0.475,1.716,1.665,1.71
1,test-ds#LIIF_x4_blur4_rpre4,LIIF_x4_blur4_rpre4,0.285,0.28,0.281,0.007,0.126,0.006,0.119,0.006,0.12,3.101,3.139,3.125
2,test-ds#CAR_x4_blur4_rpre4,CAR_x4_blur4_rpre4,0.364,0.355,0.348,0.032,0.257,0.028,0.24,0.025,0.229,2.437,2.505,2.551
3,test-ds#ESRGAN_x4_blur4_rpre4,ESRGAN_x4_blur4_rpre4,0.289,0.295,0.285,0.007,0.131,0.01,0.14,0.006,0.125,3.032,2.991,3.072
4,test-ds#MSRN_x4_blur4_rpre4,MSRN_x4_blur4_rpre4,0.246,0.238,0.223,0.015,0.084,0.009,0.073,0.002,0.053,3.788,3.849,3.977
5,test-ds#SRGAN_x4_blur4_rpre4,SRGAN_x4_blur4_rpre4,0.314,0.319,0.305,0.012,0.17,0.016,0.179,0.01,0.158,2.815,2.797,2.903
6,test-ds#FSRCNN_x4_blur4_rpre4,FSRCNN_x4_blur4_rpre4,0.292,0.288,0.283,0.009,0.137,0.007,0.129,0.007,0.122,3.028,3.049,3.11
7,test-ds#LR_x4_blur4_rpre4,LR_x4_blur4_rpre4,0.27,0.267,0.237,0.01,0.106,0.005,0.102,0.011,0.07,3.319,3.304,3.87


==> figures/results_15ago(general)/results_15agost(general)/backup3/SiSR_test-ds_blurTruex4_preTruex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2106.140384958235,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314
1,test-ds#LIIF_x4_blur4_rpre4_rpost,LIIF_x4_blur4_rpre4_rpost,0.9943773150444031,47.317226695222686,419.5197455861243,0.03197864478348622,0.998897522687912,0.9927451461143763,0.0029630195275365773,0.1662119246305258
2,test-ds#CAR_x4_blur4_rpre4_rpost,CAR_x4_blur4_rpre4_rpost,0.9161604344844818,30.067094802856445,1371.2996461666962,0.2129935209720994,0.9643131792545319,0.8314232230186462,0.07378652319312096,0.3094629794359207
3,test-ds#ESRGAN_x4_blur4_rpre4_rpost,ESRGAN_x4_blur4_rpre4_rpost,0.9730084240436554,37.2016716003418,876.0715188036758,0.062308598281090546,0.9916404187679291,0.9451164901256561,0.023780624382197857,0.23606298863887787
4,test-ds#MSRN_x4_blur4_rpre4_rpost,MSRN_x4_blur4_rpre4_rpost,0.6159543693065643,21.331905364990234,1878.130367856756,0.6278284040855349,0.6693664789199829,0.42384207248687744,0.19485320150852203,0.4035891592502594
5,test-ds#SRGAN_x4_blur4_rpre4_rpost,SRGAN_x4_blur4_rpre4_rpost,0.962173581123352,34.76143264770508,1050.422995646572,0.0832647192394558,0.9864760041236877,0.8668394982814789,0.03284917585551739,0.26457999646663666
6,test-ds#FSRCNN_x4_blur4_rpre4_rpost,FSRCNN_x4_blur4_rpre4_rpost,0.9765008091926575,37.21038818359375,834.3293815106995,0.0623601373348596,0.9924619197845459,0.949677586555481,0.022178903222084045,0.22587556391954422
7,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,0.9720728397369385,38.599294662475586,896.8432057991209,0.0455509892945541,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802042543888092


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.499,0.507,0.503,0.122,0.472,0.127,0.484,0.127,0.476,1.715,1.675,1.708,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.9990520179271698,49.74211287814393,146.73846301476698,0.08071446349058972,0.9998744428157806,0.999318366096061,0.0001659269458911704,0.08447772585962837,20.87915329855292,28.523521634353898,0.503,0.509,0.504,0.126,0.477,0.128,0.488,0.128,0.478,1.703,1.665,1.7,1.0,27.931578947368422,0.4704999999999997,1.5447368421052632,0.5999999999999962,0.8794868421052631
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.9667525291442871,33.67201042175293,736.9410533970831,0.15945312013663077,0.994276225566864,0.9591214060783386,0.018292966298758984,0.25463905930519104,16.925826815943243,25.425241428466688,0.553,0.563,0.56,0.172,0.547,0.181,0.56,0.181,0.554,1.503,1.468,1.486,1.0,27.189473684210526,0.5126052631578958,1.9118421052631578,0.5999999999999962,0.8960921052631585
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.9901483356952667,39.10337257385254,422.5164916615008,0.102944746039945,0.9985308051109314,0.9665398895740509,0.009891164489090443,0.1895373836159706,18.265429554398544,24.975705998203374,0.519,0.532,0.532,0.139,0.499,0.148,0.52,0.153,0.516,1.638,1.573,1.588,1.0,27.93421052631579,0.4863684210526315,1.7046052631578947,0.5999999999999962,0.8838552631578948
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,0.9683930277824402,35.61910820007324,739.0566811223562,0.10916045002677052,0.9960540235042572,0.976577877998352,0.005170558113604784,0.22042620182037354,24.222385612022705,inf,0.496,0.466,0.495,0.117,0.468,0.091,0.422,0.119,0.464,1.724,1.85,1.738,1.0,29.75263157894737,0.45039473684210507,1.3493421052631578,0.5999999999999962,0.8646710526315791
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,0.974137008190155,34.189252853393555,706.0130580505635,0.14974067039197242,0.9966720640659332,0.9756569862365723,0.007121155969798565,0.21436041593551636,18.719660704368096,26.215963640294152,0.51,0.474,0.505,0.129,0.488,0.096,0.438,0.128,0.479,1.667,1.795,1.69,1.0,27.49473684210526,0.4847631578947372,1.4914473684210525,0.5999999999999962,0.8899868421052635
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,0.99237260222435,41.01902961730957,391.5221092840293,0.09224231942327273,0.9989868402481079,0.9942944049835205,0.0016873385175131261,0.1621759533882141,24.052516864312448,33.371096564559636,0.476,0.479,0.472,0.102,0.438,0.103,0.442,0.098,0.432,1.815,1.799,1.827,1.0,28.371052631578948,0.441210526315789,1.2664473684210527,0.5999999999999962,0.8688289473684209
7,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.9928710162639618,40.35192680358887,403.464158455679,0.09549540630196848,0.9985169172286987,0.968893438577652,0.006605376722291112,0.17135561257600784,22.71293686523969,31.513011903422385,0.491,0.491,0.484,0.117,0.457,0.114,0.46,0.11,0.448,1.76,1.752,1.79,1.0,28.68421052631579,0.45586842105263087,1.3019736842105263,0.5999999999999962,0.873802631578947
8,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.8044835329055786,17.370349884033203,1160.3464223280605,4.241679979717943,0.7871254086494446,0.7340842187404633,0.08777987957000732,0.3572871834039688,35.22742598628528,42.66118370850222,0.49,0.504,0.496,0.114,0.459,0.126,0.478,0.121,0.466,1.752,1.696,1.74,1.0,28.486842105263158,0.4737368421052632,1.3907894736842106,0.5999999999999962,0.88175
9,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.499,0.509,0.502,0.122,0.472,0.128,0.488,0.126,0.474,1.715,1.667,1.714,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,20.87915329855292,28.523521634353898
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,16.925826815943243,25.425241428466688
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,18.265429554398544,24.975705998203374
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,24.222385612022705,inf
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,18.719660704368096,26.215963640294152
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,24.052516864312448,33.371096564559636
7,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,22.71293686523969,31.513011903422385
8,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,35.22742598628528,42.66118370850222
9,test-ds#LR_x2_rpost,LR_x2_rpost,20.788251779971652,28.81386116855867


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,1.0,27.931578947368422,0.4704999999999997,1.5447368421052632,0.5999999999999962,0.8794868421052631
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,1.0,27.189473684210526,0.5126052631578958,1.9118421052631578,0.5999999999999962,0.8960921052631585
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,1.0,27.93421052631579,0.4863684210526315,1.7046052631578947,0.5999999999999962,0.8838552631578948
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,1.0,29.75263157894737,0.45039473684210507,1.3493421052631578,0.5999999999999962,0.8646710526315791
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,1.0,27.49473684210526,0.4847631578947372,1.4914473684210525,0.5999999999999962,0.8899868421052635
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,1.0,28.371052631578948,0.441210526315789,1.2664473684210527,0.5999999999999962,0.8688289473684209
7,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,1.0,28.68421052631579,0.45586842105263087,1.3019736842105263,0.5999999999999962,0.873802631578947
8,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,1.0,28.486842105263158,0.4737368421052632,1.3907894736842106,0.5999999999999962,0.88175
9,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.507,0.503,0.122,0.472,0.127,0.484,0.127,0.476,1.715,1.675,1.708
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.503,0.509,0.504,0.126,0.477,0.128,0.488,0.128,0.478,1.703,1.665,1.7
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.553,0.563,0.56,0.172,0.547,0.181,0.56,0.181,0.554,1.503,1.468,1.486
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.519,0.532,0.532,0.139,0.499,0.148,0.52,0.153,0.516,1.638,1.573,1.588
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,0.496,0.466,0.495,0.117,0.468,0.091,0.422,0.119,0.464,1.724,1.85,1.738
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,0.51,0.474,0.505,0.129,0.488,0.096,0.438,0.128,0.479,1.667,1.795,1.69
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,0.476,0.479,0.472,0.102,0.438,0.103,0.442,0.098,0.432,1.815,1.799,1.827
7,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.491,0.491,0.484,0.117,0.457,0.114,0.46,0.11,0.448,1.76,1.752,1.79
8,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.49,0.504,0.496,0.114,0.459,0.126,0.478,0.121,0.466,1.752,1.696,1.74
9,test-ds#LR_x2_rpost,LR_x2_rpost,0.499,0.509,0.502,0.122,0.472,0.128,0.488,0.126,0.474,1.715,1.667,1.714


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preFalsex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_rpost,LIIF_x2_rpost,0.9990520179271698,49.74211287814393,146.73846301476698,0.08071446349058972,0.9998744428157806,0.999318366096061,0.0001659269458911704,0.08447772585962837
2,test-ds#CAR_x2_rpost,CAR_x2_rpost,0.9667525291442871,33.67201042175293,736.9410533970831,0.15945312013663077,0.994276225566864,0.9591214060783386,0.018292966298758984,0.25463905930519104
3,test-ds#ESRGAN_x2_rpost,ESRGAN_x2_rpost,0.9901483356952667,39.10337257385254,422.5164916615008,0.102944746039945,0.9985308051109314,0.9665398895740509,0.009891164489090443,0.1895373836159706
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpost,0.9683930277824402,35.61910820007324,739.0566811223562,0.10916045002677052,0.9960540235042572,0.976577877998352,0.005170558113604784,0.22042620182037354
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpost,0.974137008190155,34.189252853393555,706.0130580505635,0.14974067039197242,0.9966720640659332,0.9756569862365723,0.007121155969798565,0.21436041593551636
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpost,0.99237260222435,41.01902961730957,391.5221092840293,0.09224231942327273,0.9989868402481079,0.9942944049835205,0.0016873385175131261,0.1621759533882141
7,test-ds#SRGAN_x2_rpost,SRGAN_x2_rpost,0.9928710162639618,40.35192680358887,403.464158455679,0.09549540630196848,0.9985169172286987,0.968893438577652,0.006605376722291112,0.17135561257600784
8,test-ds#FSRCNN_x2_rpost,FSRCNN_x2_rpost,0.8044835329055786,17.370349884033203,1160.3464223280605,4.241679979717943,0.7871254086494446,0.7340842187404633,0.08777987957000732,0.3572871834039688
9,test-ds#LR_x2_rpost,LR_x2_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.499,0.508,0.502,0.122,0.471,0.128,0.486,0.126,0.475,1.72,1.672,1.71,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpre2_rpost,LIIF_x2_rpre2_rpost,0.8596230447292328,29.62981839647896,1239.249135874145,0.21811391270719643,0.9784151613712311,0.8914950240110404,0.03562718690475699,0.35946967326846846,40.57566068510606,52.911120621071305,0.449,0.437,0.446,0.081,0.397,0.074,0.376,0.08,0.391,1.936,2.015,1.954,1.0946562835660565,29.557894736842105,0.3440526315789467,1.0,0.5999999999999962,0.8075354457572501
2,test-ds#CAR_x2_rpre2_rpost,CAR_x2_rpre2_rpost,0.8271002173423767,26.284916877746582,1278.5721593435885,0.4224879372605207,0.9675469994544983,0.8311937749385834,0.06399230659008026,0.35389843583106995,15.660061346375645,26.506448598262526,0.554,0.558,0.573,0.167,0.553,0.17,0.56,0.19,0.574,1.473,1.458,1.425,1.0,26.060526315789474,0.4989473684210531,2.776315789473684,0.5999999999999962,0.875697368421053
3,test-ds#ESRGAN_x2_rpre2_rpost,ESRGAN_x2_rpre2_rpost,0.796260803937912,26.856870651245117,1458.8655320052167,0.34112865266940473,0.9606988430023193,0.7408996820449829,0.0710025504231453,0.3702448159456253,23.536400912729476,30.02425650078159,0.377,0.364,0.371,0.031,0.278,0.025,0.254,0.029,0.266,2.298,2.379,2.339,1.0935284640171823,29.0,0.3464473684210527,1.0,0.5999999999999962,0.8117371106337277
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.8915155529975891,30.417092323303223,1168.8762665819784,0.21680737892458324,0.9870540797710419,0.9343408048152924,0.016459246166050434,0.3387775272130966,34.21659608238457,inf,0.374,0.362,0.373,0.034,0.274,0.026,0.252,0.031,0.271,2.34,2.404,2.327,1.1091568206229832,30.0,0.34071052631578963,1.0,0.5999999999999962,0.8018010204081637
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.9006953239440918,30.177964210510254,1115.8839268053584,0.22190127661730558,0.9899127185344696,0.9502157866954803,0.01360714016482234,0.3289552628993988,30.11415284481987,40.626105561624954,0.385,0.361,0.373,0.039,0.291,0.026,0.249,0.031,0.271,2.275,2.417,2.33,1.0938506981740024,28.873684210526317,0.364157894736842,1.0,0.5999999999999962,0.8211970998925893
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,0.8908585906028748,30.280529975891113,1179.2560896550187,0.23177722247970883,0.9873682260513306,0.9387790858745575,0.018776229582726955,0.3389603793621063,33.187612457634984,45.940732570730134,0.357,0.358,0.357,0.025,0.243,0.025,0.245,0.024,0.243,2.447,2.439,2.435,1.1414607948442534,29.121052631578948,0.3443421052631579,1.0,0.5999999999999962,0.8037043501611172
7,test-ds#SRGAN_x2_rpre2_rpost,SRGAN_x2_rpre2_rpost,0.9188482463359833,31.534488677978516,1011.2560990330676,0.17683304113703283,0.991313636302948,0.9253532588481903,0.01474931463599205,0.3080098181962967,28.6988564180602,35.22336975258696,0.495,0.498,0.476,0.117,0.467,0.12,0.471,0.1,0.44,1.735,1.727,1.809,1.0,30.0,0.41086842105263083,1.1598684210526315,0.5999999999999962,0.8478815789473682
8,test-ds#FSRCNN_x2_rpre2_rpost,FSRCNN_x2_rpre2_rpost,0.8185750842094421,28.223273277282715,1398.8720469034447,0.2777921643662351,0.9691853523254395,0.8430500328540802,0.04969041049480438,0.3718130588531494,30.79658931735294,41.58400766153314,0.323,0.325,0.338,0.013,0.184,0.014,0.188,0.017,0.21,2.697,2.68,2.566,1.562540279269593,29.936842105263157,0.2872105263157895,1.0,0.5999999999999962,0.714894199785178
9,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,0.9005526900291443,30.62811279296875,1134.7550501799938,0.21114205566185856,0.9902739524841309,0.9540181756019592,0.013671009335666895,0.3303554058074951,31.360614817881554,43.217084780503896,0.369,0.369,0.367,0.031,0.264,0.03,0.264,0.028,0.261,2.37,2.365,2.368,1.1033566058002127,28.99736842105263,0.3658157894736843,1.0,0.5999999999999962,0.8201401718582174


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_rpre2_rpost,LIIF_x2_rpre2_rpost,40.57566068510606,52.911120621071305
2,test-ds#CAR_x2_rpre2_rpost,CAR_x2_rpre2_rpost,15.660061346375645,26.506448598262526
3,test-ds#ESRGAN_x2_rpre2_rpost,ESRGAN_x2_rpre2_rpost,23.536400912729476,30.02425650078159
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,34.21659608238457,inf
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,30.11415284481987,40.626105561624954
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,33.187612457634984,45.940732570730134
7,test-ds#SRGAN_x2_rpre2_rpost,SRGAN_x2_rpre2_rpost,28.6988564180602,35.22336975258696
8,test-ds#FSRCNN_x2_rpre2_rpost,FSRCNN_x2_rpre2_rpost,30.79658931735294,41.58400766153314
9,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,31.360614817881554,43.217084780503896


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_rpre2_rpost,LIIF_x2_rpre2_rpost,1.0946562835660565,29.557894736842105,0.3440526315789467,1.0,0.5999999999999962,0.8075354457572501
2,test-ds#CAR_x2_rpre2_rpost,CAR_x2_rpre2_rpost,1.0,26.060526315789474,0.4989473684210531,2.776315789473684,0.5999999999999962,0.875697368421053
3,test-ds#ESRGAN_x2_rpre2_rpost,ESRGAN_x2_rpre2_rpost,1.0935284640171823,29.0,0.3464473684210527,1.0,0.5999999999999962,0.8117371106337277
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,1.1091568206229832,30.0,0.34071052631578963,1.0,0.5999999999999962,0.8018010204081637
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,1.0938506981740024,28.873684210526317,0.364157894736842,1.0,0.5999999999999962,0.8211970998925893
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,1.1414607948442534,29.121052631578948,0.3443421052631579,1.0,0.5999999999999962,0.8037043501611172
7,test-ds#SRGAN_x2_rpre2_rpost,SRGAN_x2_rpre2_rpost,1.0,30.0,0.41086842105263083,1.1598684210526315,0.5999999999999962,0.8478815789473682
8,test-ds#FSRCNN_x2_rpre2_rpost,FSRCNN_x2_rpre2_rpost,1.562540279269593,29.936842105263157,0.2872105263157895,1.0,0.5999999999999962,0.714894199785178
9,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,1.1033566058002127,28.99736842105263,0.3658157894736843,1.0,0.5999999999999962,0.8201401718582174


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.499,0.508,0.502,0.122,0.471,0.128,0.486,0.126,0.475,1.72,1.672,1.71
1,test-ds#LIIF_x2_rpre2_rpost,LIIF_x2_rpre2_rpost,0.449,0.437,0.446,0.081,0.397,0.074,0.376,0.08,0.391,1.936,2.015,1.954
2,test-ds#CAR_x2_rpre2_rpost,CAR_x2_rpre2_rpost,0.554,0.558,0.573,0.167,0.553,0.17,0.56,0.19,0.574,1.473,1.458,1.425
3,test-ds#ESRGAN_x2_rpre2_rpost,ESRGAN_x2_rpre2_rpost,0.377,0.364,0.371,0.031,0.278,0.025,0.254,0.029,0.266,2.298,2.379,2.339
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.374,0.362,0.373,0.034,0.274,0.026,0.252,0.031,0.271,2.34,2.404,2.327
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.385,0.361,0.373,0.039,0.291,0.026,0.249,0.031,0.271,2.275,2.417,2.33
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,0.357,0.358,0.357,0.025,0.243,0.025,0.245,0.024,0.243,2.447,2.439,2.435
7,test-ds#SRGAN_x2_rpre2_rpost,SRGAN_x2_rpre2_rpost,0.495,0.498,0.476,0.117,0.467,0.12,0.471,0.1,0.44,1.735,1.727,1.809
8,test-ds#FSRCNN_x2_rpre2_rpost,FSRCNN_x2_rpre2_rpost,0.323,0.325,0.338,0.013,0.184,0.014,0.188,0.017,0.21,2.697,2.68,2.566
9,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,0.369,0.369,0.367,0.031,0.264,0.03,0.264,0.028,0.261,2.37,2.365,2.368


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_rpre2_rpost,LIIF_x2_rpre2_rpost,0.8596230447292328,29.62981839647896,1239.249135874145,0.21811391270719643,0.9784151613712311,0.8914950240110404,0.03562718690475699,0.35946967326846846
2,test-ds#CAR_x2_rpre2_rpost,CAR_x2_rpre2_rpost,0.8271002173423767,26.284916877746582,1278.5721593435885,0.4224879372605207,0.9675469994544983,0.8311937749385834,0.06399230659008026,0.35389843583106995
3,test-ds#ESRGAN_x2_rpre2_rpost,ESRGAN_x2_rpre2_rpost,0.796260803937912,26.856870651245117,1458.8655320052167,0.34112865266940473,0.9606988430023193,0.7408996820449829,0.0710025504231453,0.3702448159456253
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.8915155529975891,30.417092323303223,1168.8762665819784,0.21680737892458324,0.9870540797710419,0.9343408048152924,0.016459246166050434,0.3387775272130966
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.9006953239440918,30.177964210510254,1115.8839268053584,0.22190127661730558,0.9899127185344696,0.9502157866954803,0.01360714016482234,0.3289552628993988
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,0.8908585906028748,30.280529975891113,1179.2560896550187,0.23177722247970883,0.9873682260513306,0.9387790858745575,0.018776229582726955,0.3389603793621063
7,test-ds#SRGAN_x2_rpre2_rpost,SRGAN_x2_rpre2_rpost,0.9188482463359833,31.534488677978516,1011.2560990330676,0.17683304113703283,0.991313636302948,0.9253532588481903,0.01474931463599205,0.3080098181962967
8,test-ds#FSRCNN_x2_rpre2_rpost,FSRCNN_x2_rpre2_rpost,0.8185750842094421,28.223273277282715,1398.8720469034447,0.2777921643662351,0.9691853523254395,0.8430500328540802,0.04969041049480438,0.3718130588531494
9,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,0.9005526900291443,30.62811279296875,1134.7550501799938,0.21114205566185856,0.9902739524841309,0.9540181756019592,0.013671009335666895,0.3303554058074951


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.501,0.508,0.504,0.123,0.474,0.128,0.485,0.127,0.476,1.706,1.674,1.705,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,0.9988872408866882,52.064471043760385,136.20706064073906,0.07899426933033707,0.9998911321163177,0.9996559870768851,7.877756668312293e-05,0.07941225348369735,21.054673675038167,30.03621450027822,0.499,0.507,0.5,0.124,0.469,0.127,0.483,0.123,0.471,1.729,1.683,1.716,1.0,28.24736842105263,0.46923684210526284,1.5447368421052632,0.5999999999999962,0.8772763157894736
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,0.968277782201767,32.400278091430664,725.9827393712043,0.20357755973110225,0.9931991398334503,0.9544011652469635,0.019331227988004684,0.2518188953399658,17.307372167378148,26.2735958262853,0.552,0.564,0.557,0.17,0.546,0.178,0.565,0.174,0.554,1.506,1.451,1.48,1.0,26.942105263157895,0.5074210526315798,1.9473684210526316,0.5999999999999962,0.893947368421053
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,0.9986802637577057,49.65542221069336,197.11728007423812,0.07976106690211479,0.9998209774494171,0.9991044402122498,0.00021102585014887154,0.0862341821193695,20.518409040184636,29.098522224037655,0.5,0.508,0.503,0.123,0.471,0.13,0.484,0.126,0.476,1.718,1.681,1.706,1.0,28.18421052631579,0.47128947368421026,1.4411184210526315,0.5999999999999962,0.8809210526315788
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,0.48938629031181335,19.39841938018799,2001.5658730018054,1.135312900341722,0.8343149721622467,0.5706165432929993,0.17053112387657166,0.42935366928577423,16.952640896248685,inf,0.585,0.593,0.571,0.207,0.586,0.215,0.596,0.196,0.566,1.402,1.376,1.456,1.0,29.321052631578947,0.5169473684210542,2.125,0.5999999999999962,0.8828684210526325
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,0.4212418794631958,18.802812576293945,2062.6280596703136,1.395603278579785,0.8240900635719299,0.5675447583198547,0.17063727974891663,0.42722244560718536,11.489650901592693,15.66611495459522,0.58,0.575,0.566,0.202,0.579,0.2,0.571,0.188,0.56,1.412,1.45,1.472,1.0,27.189473684210526,0.5263157894736867,2.4773026315789473,0.5999999999999962,0.8903815789473697
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,0.5661459863185883,21.345858573913574,1896.8463174846524,0.6064156570714796,0.8588096797466278,0.5887773334980011,0.16504009813070297,0.42581962049007416,21.023163575564066,29.571274244665965,0.499,0.508,0.5,0.121,0.472,0.128,0.485,0.123,0.472,1.714,1.68,1.715,1.0,28.307894736842105,0.46773684210526256,1.319736842105263,0.5999999999999962,0.8812236842105261
7,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,0.9866885244846344,36.711660385131836,517.2164455240284,0.11631094188551468,0.996997594833374,0.9450528621673584,0.010705499444156885,0.19444487988948822,24.6365609816349,34.42512571419064,0.474,0.488,0.479,0.102,0.433,0.112,0.454,0.108,0.44,1.835,1.768,1.818,1.0,28.86842105263158,0.4521052631578942,1.230921052631579,0.5999999999999962,0.8725789473684208
8,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,0.9989531934261322,46.55951118469238,180.9182452793938,0.08259918617060094,0.9998762607574463,0.9995677471160889,0.00010574569751042873,0.08335765823721886,20.75825640883616,28.84882827461907,0.501,0.508,0.498,0.123,0.475,0.128,0.485,0.122,0.468,1.707,1.678,1.727,1.0,28.24736842105263,0.4695526315789472,1.4914473684210525,0.5999999999999962,0.8786184210526315
9,test-ds#LR_x4_rpost,LR_x4_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.496,0.509,0.505,0.119,0.467,0.128,0.486,0.128,0.478,1.728,1.67,1.7,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,21.054673675038167,30.03621450027822
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,17.307372167378148,26.2735958262853
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,20.518409040184636,29.098522224037655
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,16.952640896248685,inf
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,11.489650901592693,15.66611495459522
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,21.023163575564066,29.571274244665965
7,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,24.6365609816349,34.42512571419064
8,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,20.75825640883616,28.84882827461907
9,test-ds#LR_x4_rpost,LR_x4_rpost,20.788251779971652,28.81386116855867


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,1.0,28.24736842105263,0.46923684210526284,1.5447368421052632,0.5999999999999962,0.8772763157894736
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,1.0,26.942105263157895,0.5074210526315798,1.9473684210526316,0.5999999999999962,0.893947368421053
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,1.0,28.18421052631579,0.47128947368421026,1.4411184210526315,0.5999999999999962,0.8809210526315788
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,1.0,29.321052631578947,0.5169473684210542,2.125,0.5999999999999962,0.8828684210526325
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,1.0,27.189473684210526,0.5263157894736867,2.4773026315789473,0.5999999999999962,0.8903815789473697
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,1.0,28.307894736842105,0.46773684210526256,1.319736842105263,0.5999999999999962,0.8812236842105261
7,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,1.0,28.86842105263158,0.4521052631578942,1.230921052631579,0.5999999999999962,0.8725789473684208
8,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,1.0,28.24736842105263,0.4695526315789472,1.4914473684210525,0.5999999999999962,0.8786184210526315
9,test-ds#LR_x4_rpost,LR_x4_rpost,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.508,0.504,0.123,0.474,0.128,0.485,0.127,0.476,1.706,1.674,1.705
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,0.499,0.507,0.5,0.124,0.469,0.127,0.483,0.123,0.471,1.729,1.683,1.716
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,0.552,0.564,0.557,0.17,0.546,0.178,0.565,0.174,0.554,1.506,1.451,1.48
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,0.5,0.508,0.503,0.123,0.471,0.13,0.484,0.126,0.476,1.718,1.681,1.706
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,0.585,0.593,0.571,0.207,0.586,0.215,0.596,0.196,0.566,1.402,1.376,1.456
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,0.58,0.575,0.566,0.202,0.579,0.2,0.571,0.188,0.56,1.412,1.45,1.472
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,0.499,0.508,0.5,0.121,0.472,0.128,0.485,0.123,0.472,1.714,1.68,1.715
7,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,0.474,0.488,0.479,0.102,0.433,0.112,0.454,0.108,0.44,1.835,1.768,1.818
8,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,0.501,0.508,0.498,0.123,0.475,0.128,0.485,0.122,0.468,1.707,1.678,1.727
9,test-ds#LR_x4_rpost,LR_x4_rpost,0.496,0.509,0.505,0.119,0.467,0.128,0.486,0.128,0.478,1.728,1.67,1.7


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurFalsex4_preFalsex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x4_rpost,LIIF_x4_rpost,0.9988872408866882,52.064471043760385,136.20706064073906,0.07899426933033707,0.9998911321163177,0.9996559870768851,7.877756668312293e-05,0.07941225348369735
2,test-ds#CAR_x4_rpost,CAR_x4_rpost,0.968277782201767,32.400278091430664,725.9827393712043,0.20357755973110225,0.9931991398334503,0.9544011652469635,0.019331227988004684,0.2518188953399658
3,test-ds#ESRGAN_x4_rpost,ESRGAN_x4_rpost,0.9986802637577057,49.65542221069336,197.11728007423812,0.07976106690211479,0.9998209774494171,0.9991044402122498,0.00021102585014887154,0.0862341821193695
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpost,0.48938629031181335,19.39841938018799,2001.5658730018054,1.135312900341722,0.8343149721622467,0.5706165432929993,0.17053112387657166,0.42935366928577423
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpost,0.4212418794631958,18.802812576293945,2062.6280596703136,1.395603278579785,0.8240900635719299,0.5675447583198547,0.17063727974891663,0.42722244560718536
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpost,0.5661459863185883,21.345858573913574,1896.8463174846524,0.6064156570714796,0.8588096797466278,0.5887773334980011,0.16504009813070297,0.42581962049007416
7,test-ds#SRGAN_x4_rpost,SRGAN_x4_rpost,0.9866885244846344,36.711660385131836,517.2164455240284,0.11631094188551468,0.996997594833374,0.9450528621673584,0.010705499444156885,0.19444487988948822
8,test-ds#FSRCNN_x4_rpost,FSRCNN_x4_rpost,0.9989531934261322,46.55951118469238,180.9182452793938,0.08259918617060094,0.9998762607574463,0.9995677471160889,0.00010574569751042873,0.08335765823721886
9,test-ds#LR_x4_rpost,LR_x4_rpost,1.0,80.0,,0.07947365558136932,1.0,1.000000238418579,,


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurTruex2_preTruex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.498,0.511,0.502,0.12,0.47,0.13,0.49,0.125,0.474,1.72,1.658,1.71,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_blur2_rpre2_rpost,LIIF_x2_blur2_rpre2_rpost,0.749551922082901,26.37798640972548,1764.07311534485,0.501622970248391,0.9396404922008514,0.7749024816010444,0.08679619793227727,0.42136012850265514,57.19484105483782,70.80947775454428,0.297,0.295,0.287,0.011,0.144,0.009,0.14,0.007,0.128,2.99,2.99,3.067,1.5627819548872148,30.0,0.23492105263157884,1.0,0.5999999999999962,0.6884497851772291
2,test-ds#CAR_x2_blur2_rpre2_rpost,CAR_x2_blur2_rpre2_rpost,0.9025602340698242,30.716090202331543,1154.7520468706816,0.1970585078653022,0.9839371144771576,0.9154436886310577,0.03375427797436714,0.32584603130817413,33.736817589939406,47.75378713859945,0.444,0.448,0.453,0.075,0.39,0.077,0.396,0.08,0.404,1.951,1.933,1.905,1.0129699248120305,28.75,0.3821578947368421,1.0710526315789475,0.5999999999999962,0.8399830827067671
3,test-ds#ESRGAN_x2_blur2_rpre2_rpost,ESRGAN_x2_blur2_rpre2_rpost,0.7719433307647705,26.680930137634277,1660.5983500691495,0.41185953451109825,0.9538722038269043,0.736152708530426,0.07652702555060387,0.40569132566452026,41.72663427401648,53.039690741409125,0.317,0.312,0.293,0.012,0.176,0.011,0.168,0.008,0.138,2.769,2.8,2.987,1.204618689581096,30.0,0.27750000000000014,1.0,0.5999999999999962,0.7574567669172928
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.8169724643230438,27.852046012878418,1513.1372015804182,0.3546284986628404,0.9648235142230988,0.840154230594635,0.05265403538942337,0.38897648453712463,44.007088572346255,inf,0.316,0.313,0.316,0.013,0.174,0.012,0.169,0.012,0.173,2.775,2.797,2.767,1.434210526315789,30.0,0.27942105263157907,1.0,0.5999999999999962,0.7278157894736844
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.825321763753891,27.57435703277588,1469.9786690610572,0.37738727131902405,0.9682360887527466,0.855049192905426,0.04880662448704243,0.38327711820602417,39.28705570368557,52.993621388209434,0.322,0.311,0.314,0.015,0.184,0.011,0.165,0.011,0.169,2.73,2.814,2.785,1.4342910848549937,29.621052631578948,0.2861315789473688,1.0,0.5999999999999962,0.7330550483351239
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,0.8145928680896759,27.66493511199951,1547.3431100159619,0.37059123617368683,0.9649254679679871,0.8435153961181641,0.0549858994781971,0.38921913504600525,41.87498497626339,inf,0.308,0.31,0.303,0.011,0.161,0.013,0.162,0.009,0.151,2.852,2.839,2.887,1.466836734693877,29.74736842105263,0.27502631578947406,1.0,0.5999999999999962,0.7225260472610096
7,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,0.8219314515590668,27.87598419189453,1513.027289815589,0.3558532052711141,0.9675340354442596,0.8536178767681122,0.05099387280642986,0.3853446990251541,40.86380461166255,inf,0.317,0.311,0.308,0.015,0.175,0.011,0.166,0.01,0.16,2.786,2.818,2.841,1.4438775510204065,29.68421052631579,0.28518421052631615,1.0,0.5999999999999962,0.7309873791621916
8,test-ds#SRGAN_x2_blur2_rpre2_rpost,SRGAN_x2_blur2_rpre2_rpost,0.8358864784240723,28.134572982788086,1392.4122399295163,0.3490596314614166,0.9663552641868591,0.8260014653205872,0.0522982869297266,0.3761134296655655,41.63042582946093,49.507422430192925,0.405,0.396,0.358,0.059,0.325,0.054,0.311,0.03,0.248,2.219,2.268,2.48,1.0764500537056905,30.0,0.3380263157894735,1.0,0.5999999999999962,0.8047983351235237
9,test-ds#FSRCNN_x2_blur2_rpre2_rpost,FSRCNN_x2_blur2_rpre2_rpost,0.7413923144340515,26.107356071472168,1801.9394036191193,0.5129527535629437,0.9383088648319244,0.7638354897499084,0.0877714566886425,0.4228265732526779,52.59827520956864,66.35699795230799,0.283,0.288,0.281,0.007,0.123,0.009,0.131,0.006,0.12,3.11,3.058,3.114,1.6488184747583225,30.0,0.22849999999999965,1.0,0.5999999999999962,0.6737569817400635


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurTruex2_preTruex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#LIIF_x2_blur2_rpre2_rpost,LIIF_x2_blur2_rpre2_rpost,57.19484105483782,70.80947775454428
2,test-ds#CAR_x2_blur2_rpre2_rpost,CAR_x2_blur2_rpre2_rpost,33.736817589939406,47.75378713859945
3,test-ds#ESRGAN_x2_blur2_rpre2_rpost,ESRGAN_x2_blur2_rpre2_rpost,41.72663427401648,53.039690741409125
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,44.007088572346255,inf
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,39.28705570368557,52.993621388209434
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,41.87498497626339,inf
7,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,40.86380461166255,inf
8,test-ds#SRGAN_x2_blur2_rpre2_rpost,SRGAN_x2_blur2_rpre2_rpost,41.63042582946093,49.507422430192925
9,test-ds#FSRCNN_x2_blur2_rpre2_rpost,FSRCNN_x2_blur2_rpre2_rpost,52.59827520956864,66.35699795230799


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurTruex2_preTruex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#LIIF_x2_blur2_rpre2_rpost,LIIF_x2_blur2_rpre2_rpost,1.5627819548872148,30.0,0.23492105263157884,1.0,0.5999999999999962,0.6884497851772291
2,test-ds#CAR_x2_blur2_rpre2_rpost,CAR_x2_blur2_rpre2_rpost,1.0129699248120305,28.75,0.3821578947368421,1.0710526315789475,0.5999999999999962,0.8399830827067671
3,test-ds#ESRGAN_x2_blur2_rpre2_rpost,ESRGAN_x2_blur2_rpre2_rpost,1.204618689581096,30.0,0.27750000000000014,1.0,0.5999999999999962,0.7574567669172928
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,1.434210526315789,30.0,0.27942105263157907,1.0,0.5999999999999962,0.7278157894736844
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,1.4342910848549937,29.621052631578948,0.2861315789473688,1.0,0.5999999999999962,0.7330550483351239
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,1.466836734693877,29.74736842105263,0.27502631578947406,1.0,0.5999999999999962,0.7225260472610096
7,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,1.4438775510204065,29.68421052631579,0.28518421052631615,1.0,0.5999999999999962,0.7309873791621916
8,test-ds#SRGAN_x2_blur2_rpre2_rpost,SRGAN_x2_blur2_rpre2_rpost,1.0764500537056905,30.0,0.3380263157894735,1.0,0.5999999999999962,0.8047983351235237
9,test-ds#FSRCNN_x2_blur2_rpre2_rpost,FSRCNN_x2_blur2_rpre2_rpost,1.6488184747583225,30.0,0.22849999999999965,1.0,0.5999999999999962,0.6737569817400635


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurTruex2_preTruex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.498,0.511,0.502,0.12,0.47,0.13,0.49,0.125,0.474,1.72,1.658,1.71
1,test-ds#LIIF_x2_blur2_rpre2_rpost,LIIF_x2_blur2_rpre2_rpost,0.297,0.295,0.287,0.011,0.144,0.009,0.14,0.007,0.128,2.99,2.99,3.067
2,test-ds#CAR_x2_blur2_rpre2_rpost,CAR_x2_blur2_rpre2_rpost,0.444,0.448,0.453,0.075,0.39,0.077,0.396,0.08,0.404,1.951,1.933,1.905
3,test-ds#ESRGAN_x2_blur2_rpre2_rpost,ESRGAN_x2_blur2_rpre2_rpost,0.317,0.312,0.293,0.012,0.176,0.011,0.168,0.008,0.138,2.769,2.8,2.987
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.316,0.313,0.316,0.013,0.174,0.012,0.169,0.012,0.173,2.775,2.797,2.767
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.322,0.311,0.314,0.015,0.184,0.011,0.165,0.011,0.169,2.73,2.814,2.785
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,0.308,0.31,0.303,0.011,0.161,0.013,0.162,0.009,0.151,2.852,2.839,2.887
7,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,0.317,0.311,0.308,0.015,0.175,0.011,0.166,0.01,0.16,2.786,2.818,2.841
8,test-ds#SRGAN_x2_blur2_rpre2_rpost,SRGAN_x2_blur2_rpre2_rpost,0.405,0.396,0.358,0.059,0.325,0.054,0.311,0.03,0.248,2.219,2.268,2.48
9,test-ds#FSRCNN_x2_blur2_rpre2_rpost,FSRCNN_x2_blur2_rpre2_rpost,0.283,0.288,0.281,0.007,0.123,0.009,0.131,0.006,0.12,3.11,3.058,3.114


==> figures/results_23sep(general-post+x2)/results_23sep(general-post+x2)/SiSR_test-ds_blurTruex2_preTruex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#LIIF_x2_blur2_rpre2_rpost,LIIF_x2_blur2_rpre2_rpost,0.749551922082901,26.37798640972548,1764.07311534485,0.501622970248391,0.9396404922008514,0.7749024816010444,0.08679619793227727,0.42136012850265514
2,test-ds#CAR_x2_blur2_rpre2_rpost,CAR_x2_blur2_rpre2_rpost,0.9025602340698242,30.716090202331543,1154.7520468706816,0.1970585078653022,0.9839371144771576,0.9154436886310577,0.03375427797436714,0.32584603130817413
3,test-ds#ESRGAN_x2_blur2_rpre2_rpost,ESRGAN_x2_blur2_rpre2_rpost,0.7719433307647705,26.680930137634277,1660.5983500691495,0.41185953451109825,0.9538722038269043,0.736152708530426,0.07652702555060387,0.40569132566452026
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.8169724643230438,27.852046012878418,1513.1372015804182,0.3546284986628404,0.9648235142230988,0.840154230594635,0.05265403538942337,0.38897648453712463
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.825321763753891,27.57435703277588,1469.9786690610572,0.37738727131902405,0.9682360887527466,0.855049192905426,0.04880662448704243,0.38327711820602417
6,test-ds#MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to05-model_epoch_1500_x2_blur2_rpre2_rpost,0.8145928680896759,27.66493511199951,1547.3431100159619,0.37059123617368683,0.9649254679679871,0.8435153961181641,0.0549858994781971,0.38921913504600525
7,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,0.8219314515590668,27.87598419189453,1513.027289815589,0.3558532052711141,0.9675340354442596,0.8536178767681122,0.05099387280642986,0.3853446990251541
8,test-ds#SRGAN_x2_blur2_rpre2_rpost,SRGAN_x2_blur2_rpre2_rpost,0.8358864784240723,28.134572982788086,1392.4122399295163,0.3490596314614166,0.9663552641868591,0.8260014653205872,0.0522982869297266,0.3761134296655655
9,test-ds#FSRCNN_x2_blur2_rpre2_rpost,FSRCNN_x2_blur2_rpre2_rpost,0.7413923144340515,26.107356071472168,1801.9394036191193,0.5129527535629437,0.9383088648319244,0.7638354897499084,0.0877714566886425,0.4228265732526779


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.5,0.509,0.5,0.122,0.473,0.128,0.487,0.124,0.472,1.711,1.668,1.718,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.8915155529975891,30.417092323303223,1167.536416897696,0.21680737892457874,0.9870540797710419,0.9343424737453461,0.016459246166050434,0.3387775123119354,34.21659608238457,inf,0.373,0.362,0.373,0.033,0.271,0.026,0.252,0.031,0.271,2.345,2.403,2.326,1.1091568206229832,30.0,0.34071052631578963,1.0,0.5999999999999962,0.8018010204081639
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.8854433596134186,29.542701721191406,1236.2907609325778,0.26526941047875285,0.9845274090766907,0.9191558659076691,0.02157913614064455,0.34881600737571716,40.25655420617929,inf,0.376,0.368,0.384,0.034,0.277,0.029,0.262,0.037,0.291,2.32,2.368,2.263,1.1281686358754022,30.0,0.3284736842105258,1.0,0.5999999999999962,0.7931369495166491
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.9006953239440918,30.177964210510254,1103.485481782469,0.22190127661728543,0.9899127185344696,0.9502124786376953,0.01360714016482234,0.3289552628993988,30.11415284481987,40.626105561624954,0.389,0.363,0.371,0.042,0.298,0.028,0.254,0.03,0.268,2.254,2.405,2.339,1.0938506981740024,28.873684210526317,0.364157894736842,1.0,0.5999999999999962,0.8212078410311496
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.9022456705570221,30.67474937438965,1109.6762568653894,0.20723603998795234,0.9901494085788727,0.9503470361232758,0.013596576638519764,0.32929252088069916,30.310858809059972,41.37240777846535,0.382,0.365,0.373,0.037,0.286,0.028,0.258,0.03,0.271,2.289,2.388,2.322,1.0938506981740035,28.873684210526317,0.3580526315789477,1.0,0.5999999999999962,0.8181498388829221
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,0.908705085515976,30.728413581848145,1061.6371660319865,0.19882244549814315,0.9934270977973938,0.9685514569282532,0.005983987357467413,0.31698277592658997,27.82299648200181,35.277066880348514,0.41,0.407,0.387,0.055,0.336,0.051,0.33,0.038,0.295,2.137,2.147,2.241,1.0362513426423192,28.686842105263157,0.42781578947368376,1.0177631578947368,0.5999999999999962,0.8612400644468317
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,0.9081520736217499,30.773160934448242,1074.9085061437036,0.19914152904709512,0.993476152420044,0.9747255146503448,0.005920859985053539,0.316783145070076,27.960282176406817,36.31512702516193,0.417,0.41,0.388,0.06,0.347,0.054,0.335,0.038,0.297,2.103,2.137,2.237,1.0362513426423192,28.686842105263157,0.4306052631578949,1.0177631578947368,0.5999999999999962,0.8626348012889372
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,0.8908585906028748,30.280529975891113,1172.5614762618698,0.23177722247967955,0.9873682260513306,0.9387807548046112,0.018776229582726955,0.3389603793621063,33.187612457634984,45.940732570730134,0.354,0.358,0.357,0.024,0.239,0.025,0.246,0.024,0.243,2.468,2.432,2.435,1.1414607948442534,29.121052631578948,0.3443421052631579,1.0,0.5999999999999962,0.8036828678839956
8,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,0.9005526900291443,30.62811279296875,1136.2467905826682,0.21114205566186373,0.9902739524841309,0.9540189206600189,0.013671009335666895,0.3303554058074951,31.360614817881554,43.217084780503896,0.371,0.37,0.366,0.032,0.268,0.031,0.266,0.028,0.259,2.356,2.353,2.373,1.1033566058002127,28.99736842105263,0.3658157894736843,1.0,0.5999999999999962,0.8201401718582174


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,34.21659608238457,inf
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,40.25655420617929,inf
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,30.11415284481987,40.626105561624954
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,30.310858809059972,41.37240777846535
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,27.82299648200181,35.277066880348514
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,27.960282176406817,36.31512702516193
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,33.187612457634984,45.940732570730134
8,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,31.360614817881554,43.217084780503896


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,1.1091568206229832,30.0,0.34071052631578963,1.0,0.5999999999999962,0.8018010204081639
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,1.1281686358754022,30.0,0.3284736842105258,1.0,0.5999999999999962,0.7931369495166491
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,1.0938506981740024,28.873684210526317,0.364157894736842,1.0,0.5999999999999962,0.8212078410311496
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,1.0938506981740035,28.873684210526317,0.3580526315789477,1.0,0.5999999999999962,0.8181498388829221
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,1.0362513426423192,28.686842105263157,0.42781578947368376,1.0177631578947368,0.5999999999999962,0.8612400644468317
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,1.0362513426423192,28.686842105263157,0.4306052631578949,1.0177631578947368,0.5999999999999962,0.8626348012889372
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,1.1414607948442534,29.121052631578948,0.3443421052631579,1.0,0.5999999999999962,0.8036828678839956
8,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,1.1033566058002127,28.99736842105263,0.3658157894736843,1.0,0.5999999999999962,0.8201401718582174


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.509,0.5,0.122,0.473,0.128,0.487,0.124,0.472,1.711,1.668,1.718
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.373,0.362,0.373,0.033,0.271,0.026,0.252,0.031,0.271,2.345,2.403,2.326
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.376,0.368,0.384,0.034,0.277,0.029,0.262,0.037,0.291,2.32,2.368,2.263
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.389,0.363,0.371,0.042,0.298,0.028,0.254,0.03,0.268,2.254,2.405,2.339
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.382,0.365,0.373,0.037,0.286,0.028,0.258,0.03,0.271,2.289,2.388,2.322
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,0.41,0.407,0.387,0.055,0.336,0.051,0.33,0.038,0.295,2.137,2.147,2.241
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,0.417,0.41,0.388,0.06,0.347,0.054,0.335,0.038,0.297,2.103,2.137,2.237
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,0.354,0.358,0.357,0.024,0.239,0.025,0.246,0.024,0.243,2.468,2.432,2.435
8,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,0.371,0.37,0.366,0.032,0.268,0.031,0.266,0.028,0.259,2.356,2.353,2.373


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex2_preTruex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.8915155529975891,30.417092323303223,1167.536416897696,0.21680737892457874,0.9870540797710419,0.9343424737453461,0.016459246166050434,0.3387775123119354
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_rpre2_rpost,0.8854433596134186,29.542701721191406,1236.2907609325778,0.26526941047875285,0.9845274090766907,0.9191558659076691,0.02157913614064455,0.34881600737571716
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.9006953239440918,30.177964210510254,1103.485481782469,0.22190127661728543,0.9899127185344696,0.9502124786376953,0.01360714016482234,0.3289552628993988
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_rpre2_rpost,0.9022456705570221,30.67474937438965,1109.6762568653894,0.20723603998795234,0.9901494085788727,0.9503470361232758,0.013596576638519764,0.32929252088069916
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_rpre2_rpost,0.908705085515976,30.728413581848145,1061.6371660319865,0.19882244549814315,0.9934270977973938,0.9685514569282532,0.005983987357467413,0.31698277592658997
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_rpre2_rpost,0.9081520736217499,30.773160934448242,1074.9085061437036,0.19914152904709512,0.993476152420044,0.9747255146503448,0.005920859985053539,0.316783145070076
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_rpre2_rpost,0.8908585906028748,30.280529975891113,1172.5614762618698,0.23177722247967955,0.9873682260513306,0.9387807548046112,0.018776229582726955,0.3389603793621063
8,test-ds#LR_x2_rpre2_rpost,LR_x2_rpre2_rpost,0.9005526900291443,30.62811279296875,1136.2467905826682,0.21114205566186373,0.9902739524841309,0.9540189206600189,0.013671009335666895,0.3303554058074951


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.5,0.509,0.503,0.123,0.472,0.128,0.487,0.126,0.475,1.714,1.668,1.707,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,0.7011829614639282,24.261072158813477,1838.077673532797,0.48835781468114925,0.9175761938095093,0.6624382734298706,0.12818040698766708,0.41847755014896393,44.57895502336984,inf,0.346,0.345,0.317,0.021,0.225,0.02,0.222,0.012,0.175,2.529,2.536,2.755,1.0343179377013951,30.0,0.3099210526315788,1.0,0.5999999999999962,0.7963794307196568
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,0.7014485597610474,24.059513092041016,1864.603956421924,0.5216213133184721,0.9179753959178925,0.663691371679306,0.12898611277341843,0.42279641330242157,49.26708233095214,inf,0.367,0.361,0.331,0.032,0.261,0.029,0.252,0.016,0.199,2.407,2.441,2.643,1.058968850698171,30.0,0.31031578947368393,1.0,0.5999999999999962,0.7932685284640177
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,0.6985598504543304,24.168946266174316,1800.403498447812,0.5127561418749423,0.9176911413669586,0.6629200875759125,0.12772607058286667,0.41469015181064606,37.70667027312193,46.747482468595244,0.343,0.338,0.315,0.019,0.219,0.019,0.209,0.011,0.172,2.545,2.597,2.779,1.0249731471535972,30.0,0.31002631578947326,1.0,0.5999999999999962,0.7976995166487649
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,0.6999198198318481,24.253090858459473,1812.0754042487724,0.4870091700910166,0.918738842010498,0.6642226576805115,0.12819471210241318,0.41364188492298126,39.219765845695576,46.97107357787246,0.347,0.342,0.314,0.021,0.225,0.019,0.216,0.012,0.17,2.527,2.56,2.779,1.0230397422126727,30.0,0.30768421052631534,1.0,0.5999999999999962,0.7967808807733621
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,0.705213725566864,24.317005157470703,1816.13619770233,0.49345390125026584,0.920803040266037,0.6615345776081085,0.12704627215862274,0.4130937308073044,37.90595572425404,47.00236017857891,0.336,0.337,0.311,0.018,0.207,0.017,0.207,0.011,0.165,2.606,2.596,2.814,1.0345596133190103,30.0,0.30021052631578904,1.0,0.5999999999999962,0.7915080558539209
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,0.7055521309375763,24.32125949859619,1815.4413386257063,0.4889583370181866,0.9210460186004639,0.6638451218605042,0.12672274559736252,0.41290850937366486,38.967446075352896,47.75682951428994,0.339,0.34,0.314,0.019,0.213,0.018,0.213,0.012,0.17,2.585,2.569,2.79,1.0288399570354445,30.0,0.3013947368421047,1.0,0.5999999999999962,0.7928681525241678
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,0.6998765766620636,24.368008613586426,1864.255111492082,0.5015494438403219,0.917710155248642,0.6662529110908508,0.12825500965118408,0.41953782737255096,43.881682903449104,inf,0.322,0.321,0.299,0.015,0.181,0.016,0.179,0.008,0.146,2.734,2.753,2.921,1.1416219119226616,30.0,0.27671052631578974,1.0,0.5999999999999962,0.7654777121374866
8,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.7783843576908112,27.003559112548828,1620.4844972010815,0.38555489708816204,0.956476092338562,0.8008180856704712,0.07215738296508789,0.40060973167419434,45.330141512187524,inf,0.317,0.319,0.297,0.013,0.173,0.012,0.177,0.009,0.143,2.77,2.742,2.958,1.1491944146079476,29.936842105263157,0.2740789473684212,1.0,0.5999999999999962,0.7634573039742215


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,44.57895502336984,inf
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,49.26708233095214,inf
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,37.70667027312193,46.747482468595244
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,39.219765845695576,46.97107357787246
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,37.90595572425404,47.00236017857891
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,38.967446075352896,47.75682951428994
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,43.881682903449104,inf
8,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,45.330141512187524,inf


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,1.0343179377013951,30.0,0.3099210526315788,1.0,0.5999999999999962,0.7963794307196568
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,1.058968850698171,30.0,0.31031578947368393,1.0,0.5999999999999962,0.7932685284640177
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,1.0249731471535972,30.0,0.31002631578947326,1.0,0.5999999999999962,0.7976995166487649
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,1.0230397422126727,30.0,0.30768421052631534,1.0,0.5999999999999962,0.7967808807733621
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,1.0345596133190103,30.0,0.30021052631578904,1.0,0.5999999999999962,0.7915080558539209
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,1.0288399570354445,30.0,0.3013947368421047,1.0,0.5999999999999962,0.7928681525241678
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,1.1416219119226616,30.0,0.27671052631578974,1.0,0.5999999999999962,0.7654777121374866
8,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,1.1491944146079476,29.936842105263157,0.2740789473684212,1.0,0.5999999999999962,0.7634573039742215


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.5,0.509,0.503,0.123,0.472,0.128,0.487,0.126,0.475,1.714,1.668,1.707
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,0.346,0.345,0.317,0.021,0.225,0.02,0.222,0.012,0.175,2.529,2.536,2.755
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,0.367,0.361,0.331,0.032,0.261,0.029,0.252,0.016,0.199,2.407,2.441,2.643
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,0.343,0.338,0.315,0.019,0.219,0.019,0.209,0.011,0.172,2.545,2.597,2.779
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,0.347,0.342,0.314,0.021,0.225,0.019,0.216,0.012,0.17,2.527,2.56,2.779
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,0.336,0.337,0.311,0.018,0.207,0.017,0.207,0.011,0.165,2.606,2.596,2.814
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,0.339,0.34,0.314,0.019,0.213,0.018,0.213,0.012,0.17,2.585,2.569,2.79
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,0.322,0.321,0.299,0.015,0.181,0.016,0.179,0.008,0.146,2.734,2.753,2.921
8,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.317,0.319,0.297,0.013,0.173,0.012,0.177,0.009,0.143,2.77,2.742,2.958


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex3_preTruex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,0.7011829614639282,24.261072158813477,1838.077673532797,0.48835781468114925,0.9175761938095093,0.6624382734298706,0.12818040698766708,0.41847755014896393
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_rpre3_rpost,0.7014485597610474,24.059513092041016,1864.603956421924,0.5216213133184721,0.9179753959178925,0.663691371679306,0.12898611277341843,0.42279641330242157
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_rpre3_rpost,0.6985598504543304,24.168946266174316,1800.403498447812,0.5127561418749423,0.9176911413669586,0.6629200875759125,0.12772607058286667,0.41469015181064606
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_rpre3_rpost,0.6999198198318481,24.253090858459473,1812.0754042487724,0.4870091700910166,0.918738842010498,0.6642226576805115,0.12819471210241318,0.41364188492298126
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_rpre3_rpost,0.705213725566864,24.317005157470703,1816.13619770233,0.49345390125026584,0.920803040266037,0.6615345776081085,0.12704627215862274,0.4130937308073044
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_rpre3_rpost,0.7055521309375763,24.32125949859619,1815.4413386257063,0.4889583370181866,0.9210460186004639,0.6638451218605042,0.12672274559736252,0.41290850937366486
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_rpre3_rpost,0.6998765766620636,24.368008613586426,1864.255111492082,0.5015494438403219,0.917710155248642,0.6662529110908508,0.12825500965118408,0.41953782737255096
8,test-ds#LR_x3_rpre3_rpost,LR_x3_rpre3_rpost,0.7783843576908112,27.003559112548828,1620.4844972010815,0.38555489708816204,0.956476092338562,0.8008180856704712,0.07215738296508789,0.40060973167419434


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.498,0.509,0.503,0.12,0.471,0.129,0.486,0.126,0.475,1.714,1.671,1.707,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,0.6019467711448669,22.650769233703613,2155.7841515848227,0.7261439335177637,0.8709381222724915,0.5692061185836792,0.1648862212896347,0.45416805148124695,53.52292978762195,inf,0.297,0.299,0.282,0.008,0.142,0.008,0.146,0.006,0.123,2.953,2.919,3.132,1.4840762620837822,30.0,0.2312894736842104,1.0,0.5999999999999962,0.6970958646616539
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,0.6023265719413757,22.518013954162598,2158.6926349430105,0.7529171824924588,0.8719144761562347,0.570936769247055,0.16529569774866104,0.45500750839710236,57.13725274428124,inf,0.311,0.305,0.288,0.012,0.165,0.009,0.155,0.007,0.131,2.823,2.871,3.067,1.4761815252416794,30.0,0.23555263157894737,1.0,0.5999999999999962,0.7002478517722877
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,0.5989243388175964,22.581666946411133,2093.792916654581,0.751959772950252,0.8703684508800507,0.5697291791439056,0.1644996479153633,0.45056696236133575,45.084489778819375,52.37291869670431,0.293,0.293,0.278,0.008,0.137,0.008,0.136,0.007,0.118,2.986,2.988,3.19,1.5051825993555301,30.0,0.18539473684210467,1.0,0.5999999999999962,0.6713396885069816
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,0.5999753475189209,22.635719299316406,2089.1925644575035,0.7246914120277047,0.8718200623989105,0.5721971392631531,0.16460547596216202,0.44865868985652924,45.05338429929782,52.94511952431441,0.293,0.291,0.282,0.009,0.136,0.006,0.132,0.008,0.125,2.993,3.004,3.151,1.5013963480128885,30.0,0.18744736842105209,1.0,0.5999999999999962,0.6728708378088073
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,0.6011081635951996,22.639999389648438,2101.1694099896213,0.7192158831055326,0.8707093596458435,0.5713427662849426,0.16424177587032318,0.4473972022533417,46.64246152473903,54.632947147537045,0.29,0.288,0.275,0.007,0.132,0.006,0.128,0.007,0.114,3.019,3.032,3.235,1.530075187969921,30.0,0.19421052631578908,1.0,0.5999999999999962,0.6724285714285715
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,0.6011049747467041,22.64174461364746,2112.2007621563907,0.7170224668469651,0.8706521987915039,0.5736008286476135,0.16412538290023804,0.4472591280937195,44.89525100167273,54.59077349062831,0.295,0.291,0.275,0.01,0.14,0.007,0.133,0.006,0.113,2.981,2.999,3.222,1.5224221267454325,30.0,0.19326315789473647,1.0,0.5999999999999962,0.6729752953813104
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,0.5995259881019592,22.690906524658203,2142.0317288160973,0.7427904807542063,0.8685391545295715,0.5734032690525055,0.16448620706796646,0.4530353248119354,51.874795094547416,inf,0.283,0.28,0.268,0.008,0.122,0.005,0.118,0.009,0.105,3.107,3.119,3.35,1.5817132116004253,30.0,0.20615789473684212,1.0,0.5999999999999962,0.6715118152524171
8,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.6825087070465088,25.031492233276367,1996.2755853605217,0.5693714833917884,0.9249945282936096,0.7032991945743561,0.12090610340237617,0.44004860520362854,49.18267643945971,inf,0.283,0.282,0.262,0.007,0.122,0.007,0.121,0.006,0.097,3.104,3.127,3.414,1.619978517722872,30.0,0.20221052631578976,1.0,0.5999999999999962,0.6644414607948453


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,53.52292978762195,inf
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,57.13725274428124,inf
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,45.084489778819375,52.37291869670431
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,45.05338429929782,52.94511952431441
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,46.64246152473903,54.632947147537045
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,44.89525100167273,54.59077349062831
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,51.874795094547416,inf
8,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,49.18267643945971,inf


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,1.4840762620837822,30.0,0.2312894736842104,1.0,0.5999999999999962,0.6970958646616539
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,1.4761815252416794,30.0,0.23555263157894737,1.0,0.5999999999999962,0.7002478517722877
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,1.5051825993555301,30.0,0.18539473684210467,1.0,0.5999999999999962,0.6713396885069816
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,1.5013963480128885,30.0,0.18744736842105209,1.0,0.5999999999999962,0.6728708378088073
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,1.530075187969921,30.0,0.19421052631578908,1.0,0.5999999999999962,0.6724285714285715
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,1.5224221267454325,30.0,0.19326315789473647,1.0,0.5999999999999962,0.6729752953813104
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,1.5817132116004253,30.0,0.20615789473684212,1.0,0.5999999999999962,0.6715118152524171
8,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,1.619978517722872,30.0,0.20221052631578976,1.0,0.5999999999999962,0.6644414607948453


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.498,0.509,0.503,0.12,0.471,0.129,0.486,0.126,0.475,1.714,1.671,1.707
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,0.297,0.299,0.282,0.008,0.142,0.008,0.146,0.006,0.123,2.953,2.919,3.132
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,0.311,0.305,0.288,0.012,0.165,0.009,0.155,0.007,0.131,2.823,2.871,3.067
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,0.293,0.293,0.278,0.008,0.137,0.008,0.136,0.007,0.118,2.986,2.988,3.19
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,0.293,0.291,0.282,0.009,0.136,0.006,0.132,0.008,0.125,2.993,3.004,3.151
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,0.29,0.288,0.275,0.007,0.132,0.006,0.128,0.007,0.114,3.019,3.032,3.235
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,0.295,0.291,0.275,0.01,0.14,0.007,0.133,0.006,0.113,2.981,2.999,3.222
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,0.283,0.28,0.268,0.008,0.122,0.005,0.118,0.009,0.105,3.107,3.119,3.35
8,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.283,0.282,0.262,0.007,0.122,0.007,0.121,0.006,0.097,3.104,3.127,3.414


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurFalsex4_preTruex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,0.6019467711448669,22.650769233703613,2155.7841515848227,0.7261439335177637,0.8709381222724915,0.5692061185836792,0.1648862212896347,0.45416805148124695
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_rpre4_rpost,0.6023265719413757,22.518013954162598,2158.6926349430105,0.7529171824924588,0.8719144761562347,0.570936769247055,0.16529569774866104,0.45500750839710236
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_rpre4_rpost,0.5989243388175964,22.581666946411133,2093.792916654581,0.751959772950252,0.8703684508800507,0.5697291791439056,0.1644996479153633,0.45056696236133575
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_rpre4_rpost,0.5999753475189209,22.635719299316406,2089.1925644575035,0.7246914120277047,0.8718200623989105,0.5721971392631531,0.16460547596216202,0.44865868985652924
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_rpre4_rpost,0.6011081635951996,22.639999389648438,2101.1694099896213,0.7192158831055326,0.8707093596458435,0.5713427662849426,0.16424177587032318,0.4473972022533417
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_rpre4_rpost,0.6011049747467041,22.64174461364746,2112.2007621563907,0.7170224668469651,0.8706521987915039,0.5736008286476135,0.16412538290023804,0.4472591280937195
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_rpre4_rpost,0.5995259881019592,22.690906524658203,2142.0317288160973,0.7427904807542063,0.8685391545295715,0.5734032690525055,0.16448620706796646,0.4530353248119354
8,test-ds#LR_x4_rpre4_rpost,LR_x4_rpre4_rpost,0.6825087070465088,25.031492233276367,1996.2755853605217,0.5693714833917884,0.9249945282936096,0.7032991945743561,0.12090610340237617,0.44004860520362854


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex2_preTruex2_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.498,0.508,0.502,0.12,0.47,0.128,0.484,0.126,0.475,1.718,1.675,1.71,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.8169724643230438,27.852046012878418,1529.325590307404,0.3546284986628532,0.9648235142230988,0.8401548266410828,0.05265403538942337,0.38897646963596344,44.007088572346255,inf,0.318,0.311,0.315,0.013,0.176,0.012,0.165,0.012,0.172,2.762,2.82,2.77,1.434210526315789,30.0,0.27942105263157907,1.0,0.5999999999999962,0.7277996777658431
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.8094939589500427,27.453685760498047,1553.1297404592387,0.38580527825300714,0.962595671415329,0.825188398361206,0.057901378720998764,0.3947860449552536,51.72724275554985,inf,0.321,0.315,0.322,0.013,0.182,0.012,0.171,0.013,0.183,2.723,2.782,2.719,1.4321160042964565,30.0,0.2730000000000003,1.0,0.5999999999999962,0.7248469387755101
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.825321763753891,27.57435703277588,1485.4666689908242,0.37738727131894767,0.9682360887527466,0.8550478518009186,0.04880662448704243,0.38327711820602417,39.28705570368557,52.993621388209434,0.326,0.309,0.313,0.017,0.189,0.011,0.163,0.011,0.169,2.703,2.829,2.784,1.4342910848549937,29.621052631578948,0.2861315789473688,1.0,0.5999999999999962,0.7330443071965627
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.8277178406715393,27.95370101928711,1468.35580028225,0.35066497530362495,0.969072550535202,0.8545008599758148,0.049798838794231415,0.3825676292181015,38.39107534319027,inf,0.319,0.316,0.313,0.015,0.178,0.015,0.171,0.011,0.168,2.759,2.794,2.792,1.436224489795917,29.621052631578948,0.28297368421052677,1.0,0.5999999999999962,0.7312183136412459
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,0.8372300863265991,28.182093620300293,1426.4675101735181,0.3378741375442268,0.9744812250137329,0.8746284246444702,0.039391420781612396,0.37436677515506744,37.061824433958044,46.11585558724511,0.334,0.324,0.322,0.021,0.204,0.015,0.188,0.014,0.182,2.648,2.711,2.721,1.3596938775510188,29.557894736842105,0.31065789473684174,1.0,0.5999999999999962,0.7555749194414602
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,0.8378166258335114,28.323753356933594,1419.217779304777,0.3262333981431761,0.9746871888637543,0.880096435546875,0.03913606517016888,0.3742561638355255,38.01167749712923,47.24924254328896,0.326,0.328,0.32,0.016,0.193,0.016,0.194,0.012,0.18,2.699,2.682,2.727,1.3519602577873233,29.557894736842105,0.3123684210526314,1.0,0.5999999999999962,0.757455961331901
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,0.8119435012340546,27.581768035888672,1544.1852446819248,0.3779469687414925,0.9636249542236328,0.840850830078125,0.05649575963616371,0.3909693956375122,43.346561326572,inf,0.307,0.305,0.303,0.011,0.16,0.01,0.155,0.009,0.152,2.858,2.873,2.883,1.472556390977444,29.74736842105263,0.27428947368421064,1.0,0.5999999999999962,0.7214003759398494
8,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,0.8219314515590668,27.87598419189453,1490.698167021171,0.35585320527114883,0.9675340354442596,0.8536192178726196,0.05099387280642986,0.3853446841239929,40.86380461166255,inf,0.317,0.313,0.308,0.015,0.174,0.012,0.169,0.01,0.16,2.789,2.803,2.846,1.4438775510204065,29.68421052631579,0.28518421052631615,1.0,0.5999999999999962,0.730982008592911


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex2_preTruex2_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,44.007088572346255,inf
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,51.72724275554985,inf
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,39.28705570368557,52.993621388209434
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,38.39107534319027,inf
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,37.061824433958044,46.11585558724511
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,38.01167749712923,47.24924254328896
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,43.346561326572,inf
8,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,40.86380461166255,inf


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex2_preTruex2_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,1.434210526315789,30.0,0.27942105263157907,1.0,0.5999999999999962,0.7277996777658431
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,1.4321160042964565,30.0,0.2730000000000003,1.0,0.5999999999999962,0.7248469387755101
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,1.4342910848549937,29.621052631578948,0.2861315789473688,1.0,0.5999999999999962,0.7330443071965627
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,1.436224489795917,29.621052631578948,0.28297368421052677,1.0,0.5999999999999962,0.7312183136412459
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,1.3596938775510188,29.557894736842105,0.31065789473684174,1.0,0.5999999999999962,0.7555749194414602
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,1.3519602577873233,29.557894736842105,0.3123684210526314,1.0,0.5999999999999962,0.757455961331901
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,1.472556390977444,29.74736842105263,0.27428947368421064,1.0,0.5999999999999962,0.7214003759398494
8,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,1.4438775510204065,29.68421052631579,0.28518421052631615,1.0,0.5999999999999962,0.730982008592911


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex2_preTruex2_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.498,0.508,0.502,0.12,0.47,0.128,0.484,0.126,0.475,1.718,1.675,1.71
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.318,0.311,0.315,0.013,0.176,0.012,0.165,0.012,0.172,2.762,2.82,2.77
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.321,0.315,0.322,0.013,0.182,0.012,0.171,0.013,0.183,2.723,2.782,2.719
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.326,0.309,0.313,0.017,0.189,0.011,0.163,0.011,0.169,2.703,2.829,2.784
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.319,0.316,0.313,0.015,0.178,0.015,0.171,0.011,0.168,2.759,2.794,2.792
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,0.334,0.324,0.322,0.021,0.204,0.015,0.188,0.014,0.182,2.648,2.711,2.721
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,0.326,0.328,0.32,0.016,0.193,0.016,0.194,0.012,0.18,2.699,2.682,2.727
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,0.307,0.305,0.303,0.011,0.16,0.01,0.155,0.009,0.152,2.858,2.873,2.883
8,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,0.317,0.313,0.308,0.015,0.174,0.012,0.169,0.01,0.16,2.789,2.803,2.846


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex2_preTruex2_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.8169724643230438,27.852046012878418,1529.325590307404,0.3546284986628532,0.9648235142230988,0.8401548266410828,0.05265403538942337,0.38897646963596344
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x2_blur2_rpre2_rpost,0.8094939589500427,27.453685760498047,1553.1297404592387,0.38580527825300714,0.962595671415329,0.825188398361206,0.057901378720998764,0.3947860449552536
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.825321763753891,27.57435703277588,1485.4666689908242,0.37738727131894767,0.9682360887527466,0.8550478518009186,0.04880662448704243,0.38327711820602417
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x2_blur2_rpre2_rpost,0.8277178406715393,27.95370101928711,1468.35580028225,0.35066497530362495,0.969072550535202,0.8545008599758148,0.049798838794231415,0.3825676292181015
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x2_blur2_rpre2_rpost,0.8372300863265991,28.182093620300293,1426.4675101735181,0.3378741375442268,0.9744812250137329,0.8746284246444702,0.039391420781612396,0.37436677515506744
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x2_blur2_rpre2_rpost,0.8378166258335114,28.323753356933594,1419.217779304777,0.3262333981431761,0.9746871888637543,0.880096435546875,0.03913606517016888,0.3742561638355255
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x2_blur2_rpre2_rpost,0.8119435012340546,27.581768035888672,1544.1852446819248,0.3779469687414925,0.9636249542236328,0.840850830078125,0.05649575963616371,0.3909693956375122
8,test-ds#LR_x2_blur2_rpre2_rpost,LR_x2_blur2_rpre2_rpost,0.8219314515590668,27.87598419189453,1490.698167021171,0.35585320527114883,0.9675340354442596,0.8536192178726196,0.05099387280642986,0.3853446841239929


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex3_preTruex3_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,,20.788251779971652,28.81386116855867,0.502,0.511,0.501,0.124,0.475,0.13,0.49,0.125,0.472,1.708,1.659,1.717,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,0.6494160890579224,23.83223819732666,2113.589204202778,0.6814405028294157,0.8940335810184479,0.6386668980121613,0.14205388724803925,0.4540584236383438,58.377562055647495,inf,0.305,0.299,0.273,0.014,0.157,0.012,0.148,0.006,0.111,2.927,2.982,3.255,2.244226638023629,30.0,0.2104210526315783,1.0,0.5999999999999962,0.585533834586466
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,0.650160163640976,23.781981468200684,2139.2044272327853,0.6892020525672056,0.8940199613571167,0.6380995810031891,0.1428404077887535,0.4550085663795471,61.24644933863645,inf,0.309,0.304,0.283,0.012,0.163,0.012,0.156,0.007,0.124,2.879,2.921,3.132,2.333727175080557,30.0,0.2138947368421048,1.0,0.5999999999999962,0.5748807733619758
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,0.6492783427238464,23.731152534484863,2050.417062489858,0.7143437139904445,0.8948543965816498,0.6407709717750549,0.14146053791046143,0.4502686411142349,50.25710893030919,60.810293110289045,0.302,0.292,0.269,0.015,0.152,0.009,0.137,0.007,0.107,2.963,3.032,3.303,2.3241407089151447,30.0,0.17849999999999935,1.0,0.5999999999999962,0.5589610633727171
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,0.6509773135185242,23.82946491241455,2040.876604779872,0.6796450803022218,0.896364688873291,0.6424711644649506,0.14127129316329956,0.4487019032239914,50.06633583360541,60.522113107702076,0.301,0.297,0.27,0.011,0.151,0.01,0.144,0.007,0.107,2.952,2.997,3.304,2.229323308270675,30.0,0.1793421052631573,1.0,0.5999999999999962,0.5720190655209448
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,0.6540556252002716,23.866731643676758,2054.994204448487,0.6753229765962525,0.898206353187561,0.6405419409275055,0.1404048353433609,0.4483993500471115,49.55324092942786,60.80145789718939,0.295,0.296,0.268,0.011,0.141,0.011,0.143,0.009,0.105,3.027,3.006,3.346,2.3297798066595043,30.0,0.18702631578947299,1.0,0.5999999999999962,0.5624616004296457
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,0.6542465686798096,23.924909591674805,2053.176662942761,0.6603314171508459,0.8983469903469086,0.6424228847026825,0.14040423184633255,0.4483373612165451,50.097880457993305,61.07521202118438,0.294,0.294,0.269,0.008,0.139,0.009,0.139,0.01,0.107,3.011,3.016,3.336,2.3278464017185807,30.0,0.18655263157894658,1.0,0.5999999999999962,0.5624825456498385
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,0.6448722183704376,23.803202629089355,2131.7407599145304,0.7062775968417091,0.8923870325088501,0.6392270028591156,0.1433759331703186,0.454570010304451,54.60113539832979,inf,0.294,0.287,0.261,0.015,0.139,0.008,0.13,0.01,0.095,3.065,3.088,3.459,2.339205155746507,30.0,0.19781578947368392,1.0,0.5999999999999962,0.5665835123523094
8,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.6906670033931732,25.053576469421387,2019.2423459628985,0.6140692963426262,0.9178608059883118,0.7156446278095245,0.11489780619740486,0.4442044496536255,57.19313006496482,inf,0.286,0.287,0.254,0.01,0.128,0.01,0.13,0.005,0.087,3.13,3.105,3.524,2.4203276047261,30.0,0.19749999999999984,1.0,0.5999999999999962,0.555603920515575


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex3_preTruex3_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,58.377562055647495,inf
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,61.24644933863645,inf
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,50.25710893030919,60.810293110289045
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,50.06633583360541,60.522113107702076
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,49.55324092942786,60.80145789718939
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,50.097880457993305,61.07521202118438
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,54.60113539832979,inf
8,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,57.19313006496482,inf


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex3_preTruex3_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,2.244226638023629,30.0,0.2104210526315783,1.0,0.5999999999999962,0.585533834586466
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,2.333727175080557,30.0,0.2138947368421048,1.0,0.5999999999999962,0.5748807733619758
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,2.3241407089151447,30.0,0.17849999999999935,1.0,0.5999999999999962,0.5589610633727171
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,2.229323308270675,30.0,0.1793421052631573,1.0,0.5999999999999962,0.5720190655209448
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,2.3297798066595043,30.0,0.18702631578947299,1.0,0.5999999999999962,0.5624616004296457
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,2.3278464017185807,30.0,0.18655263157894658,1.0,0.5999999999999962,0.5624825456498385
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,2.339205155746507,30.0,0.19781578947368392,1.0,0.5999999999999962,0.5665835123523094
8,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,2.4203276047261,30.0,0.19749999999999984,1.0,0.5999999999999962,0.555603920515575


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex3_preTruex3_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.502,0.511,0.501,0.124,0.475,0.13,0.49,0.125,0.472,1.708,1.659,1.717
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,0.305,0.299,0.273,0.014,0.157,0.012,0.148,0.006,0.111,2.927,2.982,3.255
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,0.309,0.304,0.283,0.012,0.163,0.012,0.156,0.007,0.124,2.879,2.921,3.132
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,0.302,0.292,0.269,0.015,0.152,0.009,0.137,0.007,0.107,2.963,3.032,3.303
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,0.301,0.297,0.27,0.011,0.151,0.01,0.144,0.007,0.107,2.952,2.997,3.304
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,0.295,0.296,0.268,0.011,0.141,0.011,0.143,0.009,0.105,3.027,3.006,3.346
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,0.294,0.294,0.269,0.008,0.139,0.009,0.139,0.01,0.107,3.011,3.016,3.336
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,0.294,0.287,0.261,0.015,0.139,0.008,0.13,0.01,0.095,3.065,3.088,3.459
8,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.286,0.287,0.254,0.01,0.128,0.01,0.13,0.005,0.087,3.13,3.105,3.524


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex3_preTruex3_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,1.0,80.0,,0.0794736555814275,1.0,1.000000238418579,,
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,0.6494160890579224,23.83223819732666,2113.589204202778,0.6814405028294157,0.8940335810184479,0.6386668980121613,0.14205388724803925,0.4540584236383438
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x3_blur3_rpre3_rpost,0.650160163640976,23.781981468200684,2139.2044272327853,0.6892020525672056,0.8940199613571167,0.6380995810031891,0.1428404077887535,0.4550085663795471
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,0.6492783427238464,23.731152534484863,2050.417062489858,0.7143437139904445,0.8948543965816498,0.6407709717750549,0.14146053791046143,0.4502686411142349
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x3_blur3_rpre3_rpost,0.6509773135185242,23.82946491241455,2040.876604779872,0.6796450803022218,0.896364688873291,0.6424711644649506,0.14127129316329956,0.4487019032239914
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x3_blur3_rpre3_rpost,0.6540556252002716,23.866731643676758,2054.994204448487,0.6753229765962525,0.898206353187561,0.6405419409275055,0.1404048353433609,0.4483993500471115
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x3_blur3_rpre3_rpost,0.6542465686798096,23.924909591674805,2053.176662942761,0.6603314171508459,0.8983469903469086,0.6424228847026825,0.14040423184633255,0.4483373612165451
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x3_blur3_rpre3_rpost,0.6448722183704376,23.803202629089355,2131.7407599145304,0.7062775968417091,0.8923870325088501,0.6392270028591156,0.1433759331703186,0.454570010304451
8,test-ds#LR_x3_blur3_rpre3_rpost,LR_x3_blur3_rpre3_rpost,0.6906670033931732,25.053576469421387,2019.2423459628985,0.6140692963426262,0.9178608059883118,0.7156446278095245,0.11489780619740486,0.4442044496536255


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex4_preTruex4_postTrue/all_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi,snr_median,snr_mean,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2105.46228962467,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314,20.788251779971652,28.81386116855867,0.501,0.507,0.502,0.122,0.475,0.127,0.484,0.126,0.474,1.703,1.676,1.71,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,0.9087360501289368,29.88794708251953,1281.4986207093634,0.11995199046757263,0.9554165005683899,0.7494184672832489,0.09588134661316872,0.31870996952056885,70.04836648277683,inf,0.291,0.286,0.257,0.012,0.135,0.007,0.128,0.009,0.092,3.067,3.087,3.529,1.6304511278195541,30.0,0.16760526315789406,1.0,0.5999999999999962,0.6455222878625123
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,0.9086320996284485,29.483434677124023,1230.575033944695,0.14238127304504883,0.9551757276058197,0.7511525750160217,0.09588858857750893,0.31902822852134705,71.46597133461405,inf,0.294,0.288,0.26,0.012,0.141,0.008,0.13,0.007,0.094,3.008,3.071,3.456,1.787218045112783,30.0,0.16599999999999937,1.0,0.5999999999999962,0.6242148227712135
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,0.9013039469718933,29.51255226135254,1350.7073369778946,0.14990807296120173,0.9551433324813843,0.7500553131103516,0.09552235528826714,0.3169086128473282,54.6817842636308,63.78634552096487,0.284,0.281,0.247,0.01,0.124,0.007,0.121,0.014,0.081,3.144,3.15,3.74,1.6062030075188019,30.0,0.15457894736842,1.0,0.5999999999999962,0.6422905477980656
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,0.9006817936897278,29.875920295715332,1341.1882962037957,0.12424449194408207,0.9551758766174316,0.7511564791202545,0.09576943516731262,0.3158946633338928,55.06510532998352,63.9283760506245,0.283,0.283,0.251,0.008,0.122,0.009,0.122,0.012,0.087,3.125,3.133,3.661,1.6119226638023672,30.0,0.15473684210526212,1.0,0.5999999999999962,0.6416068743286779
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,0.9024961292743683,29.702296257019043,1328.5857605053761,0.13004372971405848,0.954902857542038,0.7492206692695618,0.09557931125164032,0.3145741820335388,57.946395046015354,inf,0.28,0.285,0.234,0.009,0.12,0.01,0.125,0.003,0.067,3.175,3.123,3.827,1.6368152524167583,30.0,0.15613157894736734,1.0,0.5999999999999962,0.6389959720730393
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,0.9024862051010132,29.88868808746338,1297.5994181327887,0.11717616800599939,0.9548730552196503,0.7533562183380127,0.09568308293819427,0.31473349034786224,55.863537022422754,66.32184361075326,0.282,0.279,0.243,0.009,0.122,0.007,0.118,0.007,0.076,3.145,3.171,3.733,1.627148227712142,30.0,0.15565789473684105,1.0,0.5999999999999962,0.6400373254564978
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,0.9088518619537354,30.11487102508545,1277.376034767768,0.11183491723947488,0.9551581740379333,0.7558055222034454,0.09498067572712898,0.3157116621732712,63.80971922393991,inf,0.285,0.274,0.23,0.017,0.126,0.009,0.112,0.003,0.06,3.2,3.265,3.894,1.695945220193339,30.0,0.16110526315789392,1.0,0.5999999999999962,0.6335880773361975
8,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,0.9720728397369385,38.599294662475586,878.5487424561118,0.04555098929453176,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802043288946152,65.08876041630839,inf,0.272,0.27,0.235,0.012,0.109,0.005,0.105,0.01,0.069,3.32,3.278,3.883,1.840064446831359,30.0,0.15897368421052543,1.0,0.5999999999999962,0.613478249194415


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex4_preTruex4_postTrue/noise_metrics.csv <==
,name,ds_modifier,snr_median,snr_mean
0,test-ds#HR,HR,20.788251779971652,28.81386116855867
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,70.04836648277683,inf
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,71.46597133461405,inf
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,54.6817842636308,63.78634552096487
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,55.06510532998352,63.9283760506245
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,57.946395046015354,inf
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,55.863537022422754,66.32184361075326
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,63.80971922393991,inf
8,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,65.08876041630839,inf


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex4_preTruex4_postTrue/regressor_quality_metrics.csv <==
,name,ds_modifier,sigma,snr,rer,sharpness,scale,score
0,test-ds#HR,HR,1.0,28.121052631578948,0.4700263157894733,1.5625,0.5999999999999962,0.8779078947368419
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,1.6304511278195541,30.0,0.16760526315789406,1.0,0.5999999999999962,0.6455222878625123
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,1.787218045112783,30.0,0.16599999999999937,1.0,0.5999999999999962,0.6242148227712135
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,1.6062030075188019,30.0,0.15457894736842,1.0,0.5999999999999962,0.6422905477980656
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,1.6119226638023672,30.0,0.15473684210526212,1.0,0.5999999999999962,0.6416068743286779
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,1.6368152524167583,30.0,0.15613157894736734,1.0,0.5999999999999962,0.6389959720730393
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,1.627148227712142,30.0,0.15565789473684105,1.0,0.5999999999999962,0.6400373254564978
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,1.695945220193339,30.0,0.16110526315789392,1.0,0.5999999999999962,0.6335880773361975
8,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,1.840064446831359,30.0,0.15897368421052543,1.0,0.5999999999999962,0.613478249194415


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex4_preTruex4_postTrue/sharpness_metrics.csv <==
,name,ds_modifier,RER_X,RER_Y,RER_other,MTF_NYQ_X,MTF_halfNYQ_X,MTF_NYQ_Y,MTF_halfNYQ_Y,MTF_NYQ_other,MTF_halfNYQ_other,FWHM_X,FWHM_Y,FWHM_other
0,test-ds#HR,HR,0.501,0.507,0.502,0.122,0.475,0.127,0.484,0.126,0.474,1.703,1.676,1.71
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,0.291,0.286,0.257,0.012,0.135,0.007,0.128,0.009,0.092,3.067,3.087,3.529
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,0.294,0.288,0.26,0.012,0.141,0.008,0.13,0.007,0.094,3.008,3.071,3.456
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,0.284,0.281,0.247,0.01,0.124,0.007,0.121,0.014,0.081,3.144,3.15,3.74
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,0.283,0.283,0.251,0.008,0.122,0.009,0.122,0.012,0.087,3.125,3.133,3.661
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,0.28,0.285,0.234,0.009,0.12,0.01,0.125,0.003,0.067,3.175,3.123,3.827
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,0.282,0.279,0.243,0.009,0.122,0.007,0.118,0.007,0.076,3.145,3.171,3.733
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,0.285,0.274,0.23,0.017,0.126,0.009,0.112,0.003,0.06,3.2,3.265,3.894
8,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,0.272,0.27,0.235,0.012,0.109,0.005,0.105,0.01,0.069,3.32,3.278,3.883


==> figures/results_msrn2/results_msrn2/SiSR_test-ds_blurTruex4_preTruex4_postTrue/similarity_metrics.csv <==
,name,ds_modifier,ssim,psnr,swd,fid,ms_ssim,haarpsi,gmsd,mdsi
0,test-ds#HR,HR,0.6813273429870605,24.76542091369629,2105.46228962467,0.6819886074364852,0.9090622365474701,0.7066553831100464,0.12059389799833298,0.37292397022247314
1,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,0.9087360501289368,29.88794708251953,1281.4986207093634,0.11995199046757263,0.9554165005683899,0.7494184672832489,0.09588134661316872,0.31870996952056885
2,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4_addnoisemodel_epoch_200_x4_blur4_rpre4_rpost,0.9086320996284485,29.483434677124023,1230.575033944695,0.14238127304504883,0.9551757276058197,0.7511525750160217,0.09588858857750893,0.31902822852134705
3,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,0.9013039469718933,29.51255226135254,1350.7073369778946,0.14990807296120173,0.9551433324813843,0.7500553131103516,0.09552235528826714,0.3169086128473282
4,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001_scale4model_epoch_200_x4_blur4_rpre4_rpost,0.9006817936897278,29.875920295715332,1341.1882962037957,0.12424449194408207,0.9551758766174316,0.7511564791202545,0.09576943516731262,0.3158946633338928
5,test-ds#MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops256_bsize16_lr0001model_epoch_200_x4_blur4_rpre4_rpost,0.9024961292743683,29.702296257019043,1328.5857605053761,0.13004372971405848,0.954902857542038,0.7492206692695618,0.09557931125164032,0.3145741820335388
6,test-ds#MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,MSRN_checkpoint_vanilla_200epoch_crops128_bsize32_lr0001model_epoch_200_x4_blur4_rpre4_rpost,0.9024862051010132,29.88868808746338,1297.5994181327887,0.11717616800599939,0.9548730552196503,0.7533562183380127,0.09568308293819427,0.31473349034786224
7,test-ds#MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,MSRN_MSRN_nonoise-MSRN_1to033-model_epoch_1500_x4_blur4_rpre4_rpost,0.9088518619537354,30.11487102508545,1277.376034767768,0.11183491723947488,0.9551581740379333,0.7558055222034454,0.09498067572712898,0.3157116621732712
8,test-ds#LR_x4_blur4_rpre4_rpost,LR_x4_blur4_rpre4_rpost,0.9720728397369385,38.599294662475586,878.5487424561118,0.04555098929453176,0.9922595024108887,0.939910501241684,0.030555040575563908,0.24802043288946152

